Nonlinear Diffusion Acceleration of the Least-Squares Transport Equation in Geometries with Voids

In this paper we show the extension of the Nonlinear-Diffusion Acceleration (NDA) to geometries containing small voids using a weighted least-squares (WLS) high order equation. Even though the WLS equation is well defined in voids, the low-order drift diffusion equation was not defined in materials with a zero cross section. This paper derives the necessary modifications to the NDA algorithm. We show that a small change to the NDA closure term and a non-local definition of the diffusion coefficient solve the problems for voids regions. These changes do not affect the algorithm for optical thick material regions, while making the algorithm well defined in optically thin ones. We use a Fourier analysis to perform an iterative analysis to confirm that the modifications result in a stable and efficient algorithm. Numerical results of our method will be presented in the second part of the paper. We test this formulation with a small, one-dimensional test problem. Additionally we present results for a modified version of the C5G7 benchmark containing voids as a more complex, reactor like problem. We compared our results to PDT, Texas A\&M's transport code, utilizing a first order discontinuous formulation as reference and the self-adjoint angular flux equation with void treatment (SAAFt), a different second order form. The results indicate, that the NDA WLS performed comparably or slightly worse then the asymmetric SAAFt, while maintaining a symmetric discretization matrix.

==> data/fourier_analysis/constd_single_cell_pure_scatterer_results.csv <==
                   D,              mfp_0.1,              mfp_1.1,             mfp_10.0
                 0.1,             -2.33333,             -2.33333,             -2.33333
                0.15,             -1.22222,             -1.22222,             -1.22222
                 0.2,            -0.666667,            -0.666667,            -0.666667
                0.25,            -0.333333,            -0.333333,            -0.333333
               0.255,             -0.30719,             -0.30719,             -0.30719
                0.26,            -0.282051,            -0.282051,            -0.282051
               0.265,            -0.257862,            -0.257862,            -0.257862
                0.27,            -0.234568,            -0.234568,            -0.234568
               0.275,            -0.212121,            -0.212121,            -0.212121
                0.28,            -0.190476,            -0.190476,            -0.190476
               0.285,             0.189331,             0.189335,            -0.169591
                0.29,             0.192838,             0.192939,            -0.149425
               0.295,             0.196529,             0.196555,            -0.129944
                 0.3,             0.200174,             0.200183,            -0.111111
               0.305,               0.2037,             0.203821,           -0.0928962
                0.31,             0.207434,             0.207472,           -0.0752688
               0.315,             0.211131,             0.211134,           -0.0582011
                0.32,             0.214712,             0.214807,           -0.0416667
               0.325,             0.218404,             0.218494,            -0.025641
                0.33,             0.222191,             0.222193,            0.0195766
             0.33333,             0.224652,             0.224663,            0.0290073
               0.335,             0.225864,             0.225903,            0.0336524
                0.34,             0.229429,             0.229626,            0.0473141
               0.345,             0.233306,             0.233362,            0.0605799
                0.35,             0.237111,             0.237111,            0.0734667
               0.355,              0.24081,             0.240872,            0.0859905
                0.36,             0.244405,             0.244647,            0.0981664
               0.365,             0.248361,             0.248434,             0.110009
                0.37,             0.252234,             0.252232,             0.121531
               0.375,             0.256005,             0.256047,             0.132746
                0.38,             0.259676,             0.259877,             0.143666
               0.385,             0.263555,             0.263717,             0.154302
                0.39,             0.267547,              0.26757,             0.164665
               0.395,             0.271438,             0.271443,             0.174767
                 0.4,             0.275231,             0.275325,             0.184615
                0.45,             0.314936,             0.314971,             0.271064
                 0.5,             0.356155,             0.356223,             0.340223
                0.55,             0.398937,             0.399291,             0.396808
                 0.6,             0.444444,             0.444444,             0.444444
                0.65,              0.48718,             0.487179,             0.487179
                 0.7,              0.52381,              0.52381,              0.52381
                0.75,             0.555556,             0.555556,             0.555556
                 0.8,             0.583333,             0.583333,             0.583333
                0.85,             0.607843,             0.607843,             0.607843
                 0.9,              0.62963,              0.62963,              0.62963
                0.95,             0.649123,             0.649123,             0.649123
                   1,             0.666667,             0.666667,             0.666667


==> data/fourier_analysis/feather_partially_void_c_1_0.csv <==
                             x,                      feather_0,                      feather_1,                      feather_2,                      feather_3,                      feather_4,                      feather_5
                             1,                      -0.437076,                       0.419481,                       0.472383,                       0.512665,                       -1.43974,                       0.572103
                       1.14976,                      -0.456871,                       0.400901,                        0.45676,                       0.498747,                        1.10796,                       0.561885
                       1.32194,                      -0.474179,                      -0.392863,                       0.433261,                       0.475843,                        1.13881,                        0.54157
                       1.51991,                      -0.488978,                      -0.408618,                       0.402291,                       0.444084,                        1.70043,                       0.511236
                       1.74753,                       0.502685,                      -0.423415,                       0.365138,                        0.40478,                       0.890259,                       0.474313
                       2.00923,                        0.53274,                      -0.437137,                      -0.366637,                       0.382476,                       0.531934,                       0.455341
                       2.31013,                        0.56098,                      -0.449571,                      -0.378075,                       0.372665,                        -3.1336,                       0.447895
                       2.65609,                       0.586669,                      -0.460456,                        -0.3897,                       0.361732,                        2.13549,                       0.441111
                       3.05386,                       0.609317,                       0.470084,                      -0.401162,                      -0.343326,                       -2.33973,                       0.428442
                       3.51119,                       0.628664,                       0.501458,                      -0.412042,                      -0.351444,                        0.38482,                       0.417347
                       4.03702,                       0.644652,                       0.531848,                      -0.421913,                      -0.360146,                        1.21585,                       0.415029
                       4.64159,                       0.657376,                       0.560347,                      -0.430382,                      -0.369076,                       0.832751,                       0.412775
                        5.3367,                      -0.679152,                       0.586246,                       0.441016,                      -0.377839,                        1.07328,                       0.404683
                       6.13591,                      -0.719103,                      -0.664326,                       0.472309,                      -0.386031,                      -0.577882,                       0.390166
                        7.0548,                      -0.745682,                       -0.88226,                       0.503487,                       -0.39326,                       0.602786,                       0.377495
                       8.11131,                      -0.767634,                       -1.13078,                       0.533507,                      -0.399173,                        1.27493,                       0.375271
                       9.32603,                      -0.774505,                       -1.38532,                       0.561464,                        0.41356,                         1.1396,                       0.371447
                       10.7227,                      -0.765938,                       -1.62068,                       0.586596,                       0.443907,                       0.421467,                       0.360966
                       12.3285,                      -0.743116,                       -1.80958,                      -0.618779,                        0.47512,                        0.91017,                       0.342919
                       14.1747,                      -0.707777,                       -1.92828,                      -0.814335,                       0.506013,                       0.709894,                      -0.329729
                       16.2975,                      -0.662061,                       -1.96342,                       -1.02643,                        0.53549,                       0.774545,                      -0.332536
                       18.7382,                       0.636043,                       -1.91601,                       -1.22755,                       0.562561,                       0.860667,                      -0.334866
                       21.5443,                        0.61766,                        -1.8001,                       -1.39108,                        0.58637,                       0.570461,                      -0.336391
                       24.7708,                       0.595063,                       -1.63734,                       -1.49381,                       0.606224,                       -1.77233,                       0.345214
                       28.4804,                       0.567864,                       -1.45104,                       -1.52289,                       -0.75751,                         1.0312,                       0.368091
                       32.7455,                       0.535817,                       -1.25982,                       -1.48003,                      -0.926181,                       0.687173,                       0.394172
                       37.6494,                       0.498942,                       -1.07712,                       -1.37971,                       -1.06479,                        0.58705,                       0.422963
                       43.2876,                       0.457633,                      -0.911149,                       -1.24282,                       -1.15188,                        1.02419,                       0.453251
                       49.7702,                       0.412734,                      -0.765732,                       -1.08997,                       -1.17619,                        1.92574,                       0.483626
                       57.2237,                       0.452593,                      -0.641679,                      -0.937214,                       -1.14024,                        16.3388,                       0.512657
                       65.7933,                        0.50505,                      -0.537964,                      -0.794925,                       -1.05791,                        1.13599,                       0.538931
                       75.6463,                       0.559624,                      -0.452596,                       -0.66856,                      -0.947945,                      -0.847053,                       0.561083
                       86.9749,                       0.614344,                       0.464623,                      -0.560026,                      -0.827736,                      -0.869715,                        0.57786
                           100,                       0.667759,                       0.517162,                      -0.469034,                      -0.710013,                        1.29706,                       0.588188
                       114.976,                       0.718535,                       0.572252,                       0.441621,                      -0.602384,                        4.21336,                        0.59123
                       132.194,                       0.765468,                        0.62745,                       0.491482,                      -0.508377,                        1.09552,                      -0.602294
                       151.991,                       0.807628,                       0.681021,                       0.545809,                      -0.428819,                          1.216,                      -0.626129
                       174.753,                       0.844463,                       0.731497,                       0.601297,                       0.466383,                       -1.19313,                      -0.612966
                       200.923,                        0.87583,                       0.777673,                       0.655932,                       0.519065,                        1.06688,                      -0.572249
                       231.013,                       0.901943,                       0.818709,                        0.70812,                       0.574265,                        1.06025,                      -0.515956
                       265.609,                       0.923262,                       0.854193,                       0.756513,                       0.629518,                        5.42664,                      -0.454506
                       305.386,                       0.940389,                        0.88413,                       0.800088,                       0.683073,                         1.8286,                       0.422647
                       351.119,                       0.953968,                       0.908849,                       0.838232,                       0.733461,                       -7.88872,                       0.468461
                       403.702,                        0.96462,                       0.928892,                       0.870766,                       0.779485,                        3.08686,                       0.521238
                       464.159,                       0.972908,                       0.944904,                       0.897885,                       0.820325,                        3.70002,                       0.576419
                        533.67,                       0.979313,                        0.95754,                       0.920049,                       0.855591,                        3.34376,                        0.63158
                       613.591,                       0.984239,                       0.967418,                       0.937869,                       0.885307,                        3.51398,                       0.684991
                        705.48,                       0.988012,                       0.975081,                       0.952008,                       0.909818,                        2.83833,                       0.735199
                       811.131,                       0.990894,                       0.980991,                       0.963105,                       0.929676,                       -9.63607,                       0.781021
                       932.603,                        0.99309,                       0.985528,                       0.971742,                       0.945528,                        3.57709,                       0.821649
                       1072.27,                       0.994761,                       0.988999,                        0.97842,                       0.958032,                        39.9265,                       0.856708
                       1232.85,                       0.996029,                       0.991647,                       0.983557,                       0.967802,                        -13.797,                        0.88623
                       1417.47,                       0.996992,                       0.993664,                       0.987493,                       0.975378,                        4.31395,                       0.910568
                       1629.75,                       0.997722,                       0.995197,                       0.990499,                        0.98122,                        2.26662,                       0.930276
                       1873.82,                       0.998276,                       0.996361,                        0.99279,                       0.985704,                       -1.26858,                       0.946002
                       2154.43,                       0.998695,                       0.997244,                       0.994533,                       0.989133,                        5.49224,                       0.958403
                       2477.08,                       0.999012,                       0.997913,                       0.995856,                        0.99175,                        3.07978,                        0.96809
                       2848.04,                       0.999253,                        0.99842,                       0.996861,                       0.993742,                        45.5373,                       0.975601
                       3274.55,                       0.999434,                       0.998804,                       0.997623,                       0.995256,                        27.5727,                       0.981391
                       3764.94,                       0.999572,                       0.999095,                       0.998201,                       0.996406,                       -10.6638,                       0.985835
                       4328.76,                       0.999676,                       0.999315,                       0.998638,                       0.997278,                       -164.481,                       0.989234
                       4977.02,                       0.999755,                       0.999482,                       0.998969,                       0.997939,                       -9.73242,                       0.991826
                       5722.37,                       0.999815,                       0.999608,                        0.99922,                        0.99844,                        145.946,                         0.9938
                       6579.33,                        0.99986,                       0.999703,                        0.99941,                       0.998819,                       -6.61785,                         0.9953
                       7564.63,                       0.999894,                       0.999776,                       0.999553,                       0.999106,                       -118.312,                       0.996439
                       8697.49,                        0.99992,                        0.99983,                       0.999662,                       0.999324,                        28.1586,                       0.997303
                         10000,                       0.999939,                       0.999872,                       0.999744,                       0.999488,                        6.63853,                       0.997959
                       11497.6,                       0.999954,                       0.999903,                       0.999807,                       0.999613,                       -340.051,                       0.998454
                       13219.4,                       0.999965,                       0.999927,                       0.999854,                       0.999707,                       -30.1777,                        0.99883
                       15199.1,                       0.999974,                       0.999944,                       0.999889,                       0.999778,                       -6.92933,                       0.999115
                       17475.3,                        0.99998,                       0.999958,                       0.999916,                       0.999832,                        40.8503,                       0.999331
                       20092.3,                       0.999985,                       0.999969,                       0.999937,                       0.999873,                        104.977,                       0.999493
                       23101.3,                        0.99999,                       0.999976,                       0.999952,                       0.999904,                       -54.4193,                       0.999618
                       26560.9,                       0.999992,                       0.999982,                       0.999964,                       0.999928,                        246.023,                        0.99971
                       30538.6,                       0.999996,                       0.999986,                       0.999973,                       0.999945,                       -32.1883,                       0.999781
                       35111.9,                       0.999996,                        0.99999,                        0.99998,                       0.999959,                        645.107,                       0.999834
                       40370.2,                       0.999997,                       0.999993,                       0.999984,                       0.999969,                        1284.54,                       0.999877
                       46415.9,                       0.999998,                       0.999996,                       0.999988,                       0.999976,                         450.43,                       0.999907
                         53367,                              1,                       0.999996,                       0.999991,                       0.999982,                         215.59,                       0.999931
                       61359.1,                       0.999999,                       0.999997,                       0.999993,                       0.999987,                        1626.42,                       0.999952
                         70548,                              1,                              1,                       0.999995,                        0.99999,                        1544.41,                        0.99996
                       81113.1,                        1.00001,                       0.999999,                       0.999997,                       0.999992,                        1954.46,                       0.999976
                       93260.3,                              1,                       0.999999,                       0.999997,                       0.999994,                        677.906,                       0.999987
                        107227,                              1,                              1,                       0.999998,                       0.999996,                       -196.835,                       0.999987
                        123285,                              1,                              1,                       0.999999,                       0.999997,                        625.073,                       0.999989
                        141747,                        1.00001,                              1,                              1,                       0.999998,                       -571.466,                       0.999995
                        162975,                              1,                              1,                              1,                       0.999999,                       -320.341,                       0.999992
                        187382,                        1.00001,                        1.00001,                              1,                       0.999999,                        19.6795,                              1
                        215443,                        1.00001,                              1,                              1,                       0.999999,                        2532.26,                              1
                        247708,                        1.00001,                              1,                              1,                       0.999999,                        193.008,                        1.00001
                        284804,                        1.00002,                        1.00001,                              1,                              1,                       -1528.59,                       0.999998
                        327455,                        1.00003,                        1.00001,                              1,                              1,                       -11605.4,                        1.00004
                        376494,                        1.00001,                              1,                              1,                              1,                        12.2718,                       0.999999
                        432876,                        1.00001,                        1.00001,                              1,                              1,                       -3411.74,                              1
                        497702,                        1.00003,                              1,                              1,                              1,                        4587.96,                              1
                        572237,                        1.00001,                        1.00001,                              1,                              1,                        7536.12,                              1
                        657933,                        1.00003,                        1.00001,                              1,                              1,                       -10432.3,                        1.00002
                        756463,                        1.00004,                              1,                              1,                              1,                        7397.84,                              1
                        869749,                        1.00003,                        1.00002,                              1,                              1,                        -1428.8,                        1.00005
                         1e+06,                        1.00004,                        1.00002,                        1.00001,                              1,                        18330.1,                        1.00013


==> data/fourier_analysis/feather_partially_void_c_1_0_op.csv <==
                             x,                      feather_0,                      feather_1,                      feather_2,                      feather_3,                      feather_4,                      feather_5
                             1,                      -0.662283,                      -0.539153,                      -0.427003,                      -0.338221,                       0.918582,                       0.224268
                       1.14976,                      -0.680674,                      -0.559693,                      -0.443632,                      -0.349419,                       -2.30596,                      -0.224349
                       1.32194,                       -0.69874,                      -0.581468,                      -0.462452,                      -0.362895,                       -3.21181,                      -0.228968
                       1.51991,                      -0.715849,                      -0.603917,                      -0.483187,                      -0.378594,                       0.804285,                       -0.23539
                       1.74753,                      -0.731335,                      -0.626366,                      -0.505389,                      -0.396286,                       -1.49938,                      -0.245134
                       2.00923,                      -0.744559,                       -0.64811,                      -0.528505,                      -0.415622,                       0.622741,                      -0.255102
                       2.31013,                      -0.754988,                      -0.668491,                      -0.551966,                       -0.43622,                       -3.04049,                      -0.266395
                       2.65609,                      -0.762253,                      -0.686963,                      -0.575237,                       -0.45773,                       0.451353,                      -0.278767
                       3.05386,                       -0.76617,                      -0.703105,                      -0.597847,                      -0.479853,                        -1.6167,                      -0.292048
                       3.51119,                      -0.766716,                      -0.716616,                      -0.619367,                       -0.50232,                      -0.394719,                      -0.309413
                       4.03702,                      -0.763972,                      -0.727281,                      -0.639397,                      -0.524856,                        1.91753,                      -0.324588
                       4.64159,                      -0.758058,                      -0.734943,                      -0.657556,                      -0.547146,                        1.30973,                      -0.340577
                        5.3367,                      -0.749077,                      -0.739474,                      -0.673495,                      -0.568839,                      -0.694702,                      -0.357365
                       6.13591,                      -0.737095,                      -0.740766,                      -0.686904,                      -0.589556,                        1.00227,                      -0.374912
                        7.0548,                      -0.722139,                      -0.738718,                      -0.697519,                      -0.608919,                       0.947142,                      -0.393148
                       8.11131,                      -0.704218,                      -0.733248,                      -0.705104,                      -0.626558,                      -0.518725,                      -0.411978
                       9.32603,                      -0.684155,                      -0.724293,                      -0.709436,                      -0.642112,                       0.894543,                      -0.431274
                       10.7227,                        -0.6626,                      -0.711828,                      -0.710292,                      -0.655231,                      -0.558946,                      -0.450877
                       12.3285,                      -0.638448,                      -0.695874,                      -0.707463,                      -0.665566,                       0.624161,                      -0.470592
                       14.1747,                      -0.611827,                      -0.676633,                      -0.700777,                      -0.672771,                       -1.02126,                      -0.490195
                       16.2975,                      -0.582931,                      -0.654186,                      -0.690135,                      -0.676505,                      -0.609313,                      -0.509421
                       18.7382,                      -0.552012,                      -0.628682,                       -0.67553,                      -0.676446,                       0.833706,                      -0.527958
                       21.5443,                      -0.519365,                      -0.600383,                      -0.657055,                       -0.67232,                      -0.748138,                      -0.545436
                       24.7708,                      -0.485302,                      -0.569617,                      -0.634913,                      -0.663935,                        1.19428,                      -0.561427
                       28.4804,                      -0.450116,                      -0.536766,                      -0.609379,                       -0.65121,                        3.28845,                      -0.575445
                       32.7455,                      -0.414053,                      -0.502242,                      -0.580817,                        -0.6342,                       0.762914,                      -0.586958
                       37.6494,                       0.402801,                      -0.466452,                      -0.549659,                        -0.6131,                      -0.632803,                      -0.595417
                       43.2876,                        0.43856,                      -0.429761,                      -0.516377,                      -0.588238,                        6.61471,                      -0.600287
                       49.7702,                       0.476008,                      -0.392467,                      -0.481454,                      -0.560055,                        0.65042,                      -0.601089
                       57.2237,                        0.51527,                       0.406943,                      -0.445336,                      -0.529077,                      -0.719499,                      -0.597449
                       65.7933,                        0.55644,                       0.443325,                      -0.408402,                      -0.495867,                      -0.675664,                      -0.589127
                       75.6463,                        0.59943,                       0.481635,                        0.38966,                      -0.460976,                      -0.536635,                      -0.576047
                       86.9749,                       0.643799,                       0.522015,                        0.42514,                      -0.424895,                        1.72053,                      -0.558317
                           100,                       0.688679,                       0.564507,                       0.462543,                      -0.388022,                         1.4626,                      -0.536231
                       114.976,                       0.732848,                       0.608875,                       0.501994,                       0.408244,                      -0.821703,                      -0.510263
                       132.194,                       0.774939,                       0.654463,                       0.543592,                        0.44453,                       0.744516,                      -0.481021
                       151.991,                       0.813716,                       0.700181,                       0.587242,                       0.482838,                      -0.905843,                      -0.449182
                       174.753,                       0.848282,                       0.744651,                       0.632484,                       0.523287,                      -0.795445,                      -0.415407
                       200.923,                       0.878179,                       0.786469,                       0.678413,                       0.565892,                        0.46482,                      -0.380272
                       231.013,                       0.903364,                       0.824474,                       0.723749,                       0.610387,                       -1.24031,                       0.412624
                       265.609,                       0.924111,                       0.857922,                        0.76706,                       0.656081,                        -3.3169,                        0.44822
                       305.386,                       0.940891,                       0.886524,                       0.807039,                       0.701855,                       -1.25846,                       0.485997
                       351.119,                       0.954262,                       0.910383,                       0.842735,                       0.746312,                        4.39547,                       0.526038
                       403.702,                       0.964792,                        0.92988,                       0.873651,                       0.788049,                       -2.54327,                        0.56833
                       464.159,                       0.973007,                       0.945544,                       0.899724,                       0.825918,                         6.8887,                       0.612579
                        533.67,                       0.979371,                        0.95796,                       0.921222,                       0.859194,                       -12.5915,                       0.658072
                       613.591,                       0.984272,                       0.967698,                       0.938621,                        0.88761,                        2.83823,                       0.703664
                        705.48,                       0.988032,                        0.97527,                       0.952494,                       0.911288,                        3.59749,                       0.747943
                       811.131,                       0.990905,                       0.981121,                       0.963424,                       0.930617,                       -4.59716,                       0.789495
                       932.603,                       0.993097,                       0.985619,                       0.971954,                       0.946135,                       0.934515,                       0.827175
                       1072.27,                       0.994764,                       0.989063,                       0.978563,                       0.958428,                        58.8037,                       0.860263
                       1232.85,                       0.996031,                       0.991693,                       0.983655,                       0.968064,                        14.1736,                       0.888501
                       1417.47,                       0.996993,                       0.993697,                       0.987561,                       0.975554,                        10.2429,                       0.912016
                       1629.75,                       0.997723,                       0.995221,                       0.990547,                        0.98134,                       -20.5206,                       0.931202
                       1873.82,                       0.998276,                       0.996378,                       0.992824,                       0.985787,                        6.44968,                         0.9466
                       2154.43,                       0.998695,                       0.997257,                       0.994558,                       0.989192,                        7.20873,                       0.958793
                       2477.08,                       0.999012,                       0.997923,                       0.995875,                       0.991792,                       -8.94787,                       0.968348
                       2848.04,                       0.999253,                       0.998427,                       0.996875,                       0.993772,                        15.2757,                       0.975774
                       3274.55,                       0.999434,                        0.99881,                       0.997633,                       0.995278,                       -41.0557,                       0.981509
                       3764.94,                       0.999572,                       0.999099,                       0.998208,                       0.996422,                         20.768,                       0.985917
                       4328.76,                       0.999676,                       0.999318,                       0.998644,                        0.99729,                       -34.1579,                       0.989291
                       4977.02,                       0.999755,                       0.999484,                       0.998973,                       0.997948,                         29.337,                       0.991867
                       5722.37,                       0.999815,                        0.99961,                       0.999223,                       0.998446,                       -31.8442,                       0.993829
                       6579.33,                        0.99986,                       0.999705,                       0.999412,                       0.998824,                       -13.9521,                       0.995322
                       7564.63,                       0.999894,                       0.999777,                       0.999555,                        0.99911,                       -63.7988,                       0.996455
                       8697.49,                        0.99992,                       0.999831,                       0.999663,                       0.999327,                        34.8747,                       0.997315
                         10000,                       0.999939,                       0.999872,                       0.999745,                        0.99949,                        166.711,                       0.997967
                       11497.6,                       0.999954,                       0.999903,                       0.999807,                       0.999614,                       -78.5028,                       0.998461
                       13219.4,                       0.999965,                       0.999927,                       0.999854,                       0.999708,                       -12.2819,                       0.998836
                       15199.1,                       0.999974,                       0.999945,                        0.99989,                       0.999779,                       -61.8535,                       0.999119
                       17475.3,                        0.99998,                       0.999958,                       0.999917,                       0.999833,                        17.1382,                       0.999333
                       20092.3,                       0.999985,                       0.999968,                       0.999937,                       0.999874,                       -192.756,                       0.999498
                       23101.3,                        0.99999,                       0.999976,                       0.999952,                       0.999905,                        816.748,                       0.999619
                       26560.9,                       0.999992,                       0.999982,                       0.999964,                       0.999928,                       -116.767,                       0.999711
                       30538.6,                       0.999997,                       0.999987,                       0.999973,                       0.999945,                       -32.2721,                       0.999782
                       35111.9,                       0.999996,                        0.99999,                       0.999979,                       0.999959,                       -249.277,                       0.999836
                       40370.2,                       0.999999,                       0.999993,                       0.999985,                       0.999969,                       -372.699,                       0.999876
                       46415.9,                       0.999997,                       0.999995,                       0.999988,                       0.999976,                        246.502,                       0.999908
                         53367,                              1,                       0.999996,                       0.999991,                       0.999982,                        3.38168,                       0.999939
                       61359.1,                              1,                       0.999997,                       0.999994,                       0.999987,                       -1972.38,                       0.999955
                         70548,                              1,                       0.999998,                       0.999995,                        0.99999,                       -543.667,                       0.999962
                       81113.1,                              1,                       0.999999,                       0.999997,                       0.999993,                       -270.205,                       0.999971
                       93260.3,                              1,                              1,                       0.999997,                       0.999994,                       -197.746,                       0.999982
                        107227,                              1,                              1,                       0.999998,                       0.999996,                         130.43,                       0.999982
                        123285,                              1,                              1,                       0.999999,                       0.999997,                        90.2466,                       0.999987
                        141747,                              1,                              1,                       0.999999,                       0.999998,                       -762.492,                       0.999996
                        162975,                        1.00001,                        1.00001,                              1,                       0.999998,                        -1165.7,                              1
                        187382,                        1.00001,                              1,                              1,                       0.999999,                       -506.801,                        1.00003
                        215443,                        1.00001,                              1,                              1,                       0.999999,                       -1344.91,                        1.00001
                        247708,                        1.00001,                        1.00001,                              1,                              1,                       -1938.19,                       0.999997
                        284804,                        1.00001,                              1,                              1,                              1,                       -969.292,                       0.999998
                        327455,                        1.00001,                              1,                              1,                              1,                         -28073,                        1.00001
                        376494,                        1.00002,                              1,                              1,                              1,                       -5916.38,                        1.00001
                        432876,                        1.00002,                        1.00001,                              1,                              1,                       -1854.93,                        1.00007
                        497702,                        1.00002,                              1,                              1,                              1,                       -1592.51,                        1.00005
                        572237,                        1.00002,                        1.00002,                              1,                              1,                       -2054.09,                        1.00003
                        657933,                        1.00004,                              1,                              1,                              1,                        -5259.3,                        1.00005
                        756463,                        1.00006,                        1.00001,                              1,                              1,                        12417.8,                              1
                        869749,                        1.00001,                        1.00002,                              1,                              1,                        3741.11,                              1
                         1e+06,                        1.00004,                        1.00001,                              1,                              1,                        14491.1,                        1.00001


==> data/fourier_analysis/frequencies.csv <==
         lambda,         h_0.001,          h_0.01,           h_0.1,             h_1,            h_10,           h_100,          h_1000, 
            0.0,             0.0,             0.0,             0.0,             nan,             nan,             nan,             nan, 
    3.14159e-05,     0.000201736,     7.92333e-08,     5.05316e-11,      3.6917e-13,             nan,             nan,             nan, 
    3.98656e-05,     0.000355987,     2.08695e-07,     5.20244e-11,     7.42316e-13,             nan,             nan,             nan, 
    5.05879e-05,     0.000609392,     5.45054e-07,     2.85816e-11,     5.82083e-15,             nan,             nan,             nan, 
     6.4194e-05,      0.00102062,     1.33532e-06,     1.21163e-10,     7.55158e-13,             nan,             nan,             nan, 
    8.14597e-05,      0.00168325,      3.1968e-06,     4.20033e-10,     3.91351e-14,             nan,             nan,             nan, 
    0.000103369,      0.00274615,     7.47845e-06,     9.52175e-10,     4.71498e-13,     4.63561e-15,     2.89102e-17,             nan, 
    0.000131172,      0.00444361,     1.67195e-05,     2.61624e-09,      2.6311e-13,     2.63116e-17,      2.6221e-21,             nan, 
    0.000166452,      0.00713879,     3.54635e-05,     6.78957e-09,     6.82205e-13,      9.1827e-15,     6.80767e-21,             nan, 
    0.000211221,       0.0113808,      7.1104e-05,     1.74315e-08,     1.39884e-12,     4.44855e-15,     2.88915e-17,             nan, 
    0.000268031,       0.0179675,     0.000135043,     4.47405e-08,     4.95598e-12,     4.58709e-16,     5.78642e-17,             nan, 
     0.00034012,       0.0279829,     0.000244694,     1.14525e-07,     1.18896e-11,     3.43604e-15,     1.18881e-19,             nan, 
    0.000431599,       0.0427333,     0.000427114,     2.90374e-07,     3.08218e-11,     1.54137e-15,     3.08318e-19,             nan, 
    0.000547683,       0.0634543,      0.00072522,     7.26953e-07,     8.02586e-11,     7.99679e-15,     5.86179e-17,             nan, 
    0.000694988,       0.0906626,      0.00120758,     1.78592e-06,     2.07021e-10,     1.61097e-14,     3.09825e-17,             nan, 
    0.000881913,        0.123243,       0.0019836,     4.26932e-06,     5.36268e-10,     4.91391e-14,      2.3533e-17,             nan, 
     0.00111911,        0.157818,      0.00322667,     9.83423e-06,     1.38795e-09,     1.34781e-13,     4.28497e-17,     7.24117e-19, 
     0.00142011,         0.18922,      0.00520847,     2.16132e-05,     3.59036e-09,     3.61463e-13,     2.16707e-17,      3.6497e-19, 
     0.00180207,         0.21223,      0.00834719,     4.49971e-05,     9.27313e-09,     9.37215e-13,       9.373e-17,     3.70722e-19, 
     0.00228675,         0.22356,       0.0132682,     8.85619e-05,      2.3888e-08,     2.43461e-12,     2.43038e-16,      2.4277e-20, 
      0.0029018,        0.222757,       0.0208636,     0.000165424,     6.12983e-08,     6.29553e-12,     6.59096e-16,     7.85705e-19, 
     0.00368227,        0.211722,       0.0323066,     0.000295697,     1.56338e-07,     1.63332e-11,     1.63404e-15,     9.20761e-19, 
     0.00467265,        0.193488,       0.0489284,      0.00051089,      3.9495e-07,     4.23394e-11,     4.20807e-15,     1.50769e-18, 
     0.00592942,        0.171003,       0.0718156,     0.000861157,     9.83361e-07,      1.0974e-10,      1.1044e-14,     1.45982e-18, 
      0.0075242,        0.146421,        0.101045,      0.00142666,     2.39635e-06,     2.84335e-10,     2.84577e-14,      3.2098e-18, 
     0.00954791,        0.121115,        0.134777,      0.00233509,     5.66466e-06,     7.36426e-10,     7.38637e-14,     7.38614e-18, 
      0.0121159,       0.0962116,        0.168916,      0.00378814,     1.28587e-05,     1.90599e-09,     1.91581e-13,      1.8791e-17, 
      0.0153746,       0.0730298,        0.198041,      0.00610029,     2.77714e-05,     4.92755e-09,     4.96543e-13,     5.03855e-17, 
      0.0195098,       0.0529271,        0.217387,       0.0097517,     5.67419e-05,     1.27165e-08,     1.28763e-12,     1.29138e-16, 
      0.0247572,       0.0367813,        0.224585,       0.0154511,     0.000109673,     3.27242e-08,     3.33861e-12,     3.33564e-16, 
      0.0314159,       0.0246988,        0.220074,       0.0241873,     0.000201668,     8.38325e-08,     8.65627e-12,     8.64823e-16, 
      0.0314159,       0.0246988,        0.220074,       0.0241873,     0.000201668,     8.38325e-08,     8.65627e-12,     8.64823e-16, 
       0.076491,      0.00469329,        0.144657,        0.103299,      0.00147733,      2.5482e-06,     3.03963e-10,      3.0455e-14, 
       0.121566,      0.00188642,       0.0958081,        0.169457,      0.00381849,       1.303e-05,     1.93635e-09,     1.94582e-13, 
       0.166641,      0.00100778,       0.0657302,        0.205957,       0.0071712,     3.57091e-05,     6.82228e-09,     6.88495e-13, 
       0.211716,     0.000624788,       0.0467884,        0.221329,       0.0114741,     7.19457e-05,     1.77254e-08,     1.79886e-12, 
       0.256791,     0.000424426,       0.0345171,          0.2246,        0.016652,     0.000121652,     3.82294e-08,     3.90659e-12, 
       0.301866,     0.000306696,       0.0262871,        0.221431,       0.0226183,     0.000184384,     7.27036e-08,     7.49064e-12, 
       0.346941,     0.000231713,       0.0205721,           0.215,       0.0292779,     0.000259751,     1.26262e-07,     1.31327e-11, 
       0.392016,      0.00018104,       0.0164743,        0.207041,       0.0365306,     0.000347508,     2.04717e-07,      2.1523e-11, 
       0.437091,     0.000145203,       0.0134514,        0.198489,        0.044274,     0.000447544,     3.14529e-07,     3.34669e-11, 
       0.482166,     0.000118931,       0.0111656,        0.189844,       0.0524062,     0.000559854,     4.62753e-07,      4.9893e-11, 
       0.527241,     9.91017e-05,      0.00939941,        0.181363,       0.0608285,     0.000684509,     6.56982e-07,     7.18618e-11, 
       0.572316,     8.37687e-05,      0.00800877,        0.173174,       0.0694471,     0.000821642,     9.05293e-07,     1.00576e-10, 
       0.617391,     7.16698e-05,      0.00689567,        0.165328,       0.0781745,     0.000971433,     1.21619e-06,     1.37393e-10, 
       0.662466,      6.1956e-05,      0.00599173,        0.157842,        0.086931,       0.0011341,     1.59854e-06,     1.83834e-10, 
       0.707541,       5.404e-05,      0.00524819,        0.150709,       0.0956447,       0.0013099,     2.06155e-06,     2.41604e-10, 
       0.752616,     4.75045e-05,      0.00462959,        0.143916,        0.104252,      0.00149911,     2.61467e-06,     3.12603e-10, 
       0.797691,     4.20468e-05,       0.0041097,        0.137443,        0.112698,      0.00170204,     3.26759e-06,     3.98943e-10, 
       0.842766,     3.74428e-05,      0.00366876,        0.131272,        0.120935,      0.00191903,     4.03017e-06,     5.02972e-10, 
       0.887841,     3.35238e-05,      0.00329171,        0.125385,        0.128925,      0.00215043,     4.91242e-06,     6.27285e-10, 
       0.932916,     3.01609e-05,      0.00296688,        0.119766,        0.136633,      0.00239662,     5.92446e-06,     7.74757e-10, 
       0.977991,      2.7254e-05,      0.00268515,        0.114399,        0.144036,      0.00265801,     7.07644e-06,     9.48558e-10, 
        1.02307,     2.47247e-05,      0.00243929,        0.109271,        0.151112,        0.002935,     8.37861e-06,     1.15218e-09, 
        1.06814,     2.25108e-05,      0.00222354,         0.10437,        0.157847,      0.00322803,     9.84119e-06,     1.38948e-09, 
        1.11322,     2.05623e-05,      0.00203323,       0.0996864,        0.164231,      0.00353755,     1.14744e-05,     1.66466e-09, 
        1.15829,     1.88389e-05,      0.00186457,       0.0952093,        0.170258,      0.00386403,     1.32884e-05,     1.98237e-09, 
        1.20337,     1.73076e-05,      0.00171444,       0.0909303,        0.175924,      0.00420794,     1.52934e-05,     2.34767e-09, 
        1.24844,     1.59413e-05,      0.00158027,       0.0868413,         0.18123,      0.00456976,     1.74993e-05,     2.76611e-09, 
        1.29352,     1.47175e-05,      0.00145993,       0.0829347,        0.186178,      0.00494997,     1.99161e-05,     3.24371e-09, 
        1.33859,     1.36175e-05,      0.00135162,       0.0792034,        0.190774,      0.00534905,     2.25536e-05,     3.78706e-09, 
        1.38367,     1.26254e-05,      0.00125383,       0.0756406,        0.195024,      0.00576749,     2.54212e-05,     4.40326e-09, 
        1.42874,     1.17281e-05,      0.00116528,         0.07224,        0.198936,      0.00620574,     2.85283e-05,     5.10003e-09, 
        1.47382,     1.09141e-05,      0.00108489,       0.0689955,        0.202518,      0.00666424,     3.18839e-05,     5.88567e-09, 
        1.51889,     1.01739e-05,      0.00101172,       0.0659011,        0.205781,      0.00714342,     3.54966e-05,     6.76911e-09, 
        1.56397,     9.49917e-06,     0.000944976,       0.0629514,        0.208736,      0.00764366,     3.93745e-05,     7.75987e-09, 
        1.60904,     8.88283e-06,     0.000883961,       0.0601408,        0.211394,      0.00816527,     4.35253e-05,     8.86812e-09, 
        1.65412,     8.31869e-06,     0.000828077,       0.0574641,        0.213766,      0.00870855,     4.79559e-05,     1.01046e-08, 
        1.69919,     7.80142e-06,     0.000776806,       0.0549164,        0.215866,      0.00927367,     5.26724e-05,     1.14805e-08, 
        1.74427,     7.32634e-06,     0.000729691,       0.0524928,        0.217704,      0.00986074,     5.76799e-05,     1.30077e-08, 
        1.78934,     6.88938e-06,     0.000686335,       0.0501887,        0.219295,       0.0104698,     6.29822e-05,     1.46983e-08, 
        1.83442,     6.48697e-06,     0.000646389,       0.0479997,         0.22065,       0.0111006,     6.85821e-05,     1.65647e-08, 
        1.87949,     6.11595e-06,     0.000609543,       0.0459215,        0.221782,        0.011753,     7.44802e-05,     1.86194e-08, 
        1.92457,     5.77355e-06,     0.000575525,         0.04395,        0.222705,       0.0124264,     8.06757e-05,     2.08747e-08, 
        1.96964,      5.4573e-06,     0.000544095,       0.0420815,        0.223432,       0.0131203,     8.71654e-05,     2.33425e-08, 
        2.01472,     5.16503e-06,     0.000515039,        0.040312,        0.223974,       0.0138338,     9.39433e-05,     2.60341e-08, 
        2.05979,      4.8948e-06,     0.000488165,       0.0386382,        0.224347,       0.0145656,     0.000101001,     2.89595e-08, 
        2.10487,     4.64489e-06,     0.000463304,       0.0370567,        0.224562,       0.0153145,     0.000108326,     3.21271e-08, 
        2.14994,     4.41375e-06,     0.000440305,       0.0355643,        0.224632,       0.0160787,     0.000115903,     3.55433e-08, 
        2.19502,     4.20001e-06,     0.000419032,        0.034158,        0.224572,       0.0168561,     0.000123712,     3.92115e-08, 
        2.24009,     4.00243e-06,     0.000399363,        0.032835,        0.224394,       0.0176443,     0.000131729,     4.31318e-08, 
        2.28517,     3.81992e-06,      0.00038119,       0.0315925,        0.224112,       0.0184406,     0.000139924,        4.73e-08, 
        2.33024,     3.65148e-06,     0.000364415,       0.0304282,        0.223739,       0.0192416,     0.000148263,     5.17072e-08, 
        2.37532,     3.49623e-06,     0.000348951,       0.0293395,        0.223287,       0.0200439,     0.000156706,     5.63385e-08, 
        2.42039,     3.35338e-06,      0.00033472,       0.0283243,        0.222771,       0.0208433,     0.000165207,     6.11727e-08, 
        2.46547,      3.2222e-06,     0.000321649,       0.0273805,        0.222203,       0.0216354,     0.000173714,     6.61814e-08, 
        2.51054,     3.10206e-06,     0.000309677,       0.0265063,        0.221596,       0.0224153,      0.00018217,     7.13286e-08, 
        2.55562,     2.99239e-06,     0.000298747,       0.0256998,        0.220963,       0.0231778,     0.000190513,     7.65704e-08, 
        2.60069,     2.89267e-06,     0.000288807,       0.0249594,        0.220317,       0.0239174,     0.000198673,     8.18547e-08, 
        2.64577,     2.80245e-06,     0.000279813,       0.0242836,         0.21967,       0.0246284,      0.00020658,     8.71217e-08, 
        2.69084,     2.72132e-06,     0.000271725,       0.0236711,        0.219034,       0.0253046,     0.000214157,     9.23045e-08, 
        2.73592,     2.64892e-06,     0.000264507,       0.0231205,         0.21842,         0.02594,     0.000221326,     9.73301e-08, 
        2.78099,     2.58494e-06,     0.000258127,       0.0226309,        0.217838,       0.0265286,     0.000228009,     1.02121e-07, 
        2.82607,     2.52911e-06,     0.000252559,       0.0222012,          0.2173,       0.0270645,     0.000234129,     1.06597e-07, 
        2.87114,     2.48118e-06,     0.000247779,       0.0218305,        0.216813,       0.0275421,      0.00023961,     1.10679e-07, 
        2.91622,     2.44095e-06,     0.000243768,        0.021518,        0.216387,        0.027956,     0.000244382,     1.14288e-07, 
        2.96129,     2.40826e-06,     0.000240507,       0.0212633,        0.216028,       0.0283017,     0.000248381,     1.17353e-07, 
        3.00637,     2.38298e-06,     0.000237985,       0.0210656,        0.215742,       0.0285749,     0.000251553,     1.19809e-07, 
        3.05144,     2.36499e-06,     0.000236191,       0.0209248,        0.215534,       0.0287725,     0.000253852,     1.21603e-07, 
        3.09652,     2.35422e-06,     0.000235118,       0.0208404,        0.215408,       0.0288921,     0.000255245,     1.22696e-07, 
        3.14159,     2.35064e-06,      0.00023476,       0.0208122,        0.215366,       0.0289321,     0.000255711,     1.23063e-07, 
        3.14159,     2.35064e-06,      0.00023476,       0.0208122,        0.215366,       0.0289321,     0.000255711,     1.23063e-07, 


==> data/fourier_analysis/infinite_tau_zetas.csv <==
            xsh,     zeta_0_001,     zeta_0_025,      zeta_0_05,      zeta_0_01,     zeta_0_025,      zeta_0_05,       zeta_0_1,       zeta_0_5,       zeta_1_0,       zeta_2_0,       zeta_3_0,       zeta_4_0,       zeta_5_0
          0.001,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665
     0.00104729,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665
     0.00109682,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665
     0.00114868,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665
     0.00120301,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665
      0.0012599,       0.224665,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666
     0.00131948,       0.224665,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666
     0.00138187,       0.224665,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666
     0.00144722,       0.224665,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666
     0.00151566,       0.224665,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666
     0.00158734,       0.224665,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666
      0.0016624,       0.224665,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666
     0.00174102,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666
     0.00182335,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666
     0.00190957,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666
     0.00199988,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666
     0.00209445,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666
      0.0021935,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666
     0.00229723,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666
     0.00240586,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666
     0.00251964,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666
     0.00263879,       0.224666,       0.224666,       0.224667,       0.224666,       0.224666,       0.224667,       0.224667,       0.224667,       0.224667,       0.224667,       0.224667,       0.224667,       0.224667
     0.00276358,       0.224666,       0.224667,       0.224667,       0.224666,       0.224667,       0.224667,       0.224667,       0.224667,       0.224667,       0.224667,       0.224667,       0.224667,       0.224667
     0.00289427,       0.224666,       0.224667,       0.224667,       0.224666,       0.224667,       0.224667,       0.224667,       0.224667,       0.224667,       0.224667,       0.224667,       0.224667,       0.224667
     0.00303114,       0.224666,       0.224667,       0.224667,       0.224667,       0.224667,       0.224667,       0.224667,       0.224667,       0.224667,       0.224667,       0.224667,       0.224667,       0.224667
     0.00317448,       0.224666,       0.224667,       0.224667,       0.224667,       0.224667,       0.224667,       0.224667,       0.224667,       0.224667,       0.224667,       0.224667,       0.224667,       0.224667
      0.0033246,       0.224666,       0.224667,       0.224667,       0.224667,       0.224667,       0.224667,       0.224667,       0.224667,       0.224667,       0.224667,       0.224667,       0.224667,       0.224667
     0.00348182,       0.224666,       0.224667,       0.224667,       0.224667,       0.224667,       0.224667,       0.224667,       0.224667,       0.224667,       0.224667,       0.224667,       0.224667,       0.224667
     0.00364647,       0.224666,       0.224667,       0.224667,       0.224667,       0.224667,       0.224667,       0.224667,       0.224667,       0.224667,       0.224667,       0.224667,       0.224667,       0.224667
     0.00381891,       0.224666,       0.224667,       0.224667,       0.224667,       0.224667,       0.224667,       0.224668,       0.224668,       0.224668,       0.224668,       0.224668,       0.224668,       0.224668
     0.00399951,       0.224666,       0.224667,       0.224668,       0.224667,       0.224667,       0.224668,       0.224668,       0.224668,       0.224668,       0.224668,       0.224668,       0.224668,       0.224668
     0.00418865,       0.224666,       0.224668,       0.224668,       0.224667,       0.224668,       0.224668,       0.224668,       0.224668,       0.224668,       0.224668,       0.224668,       0.224668,       0.224668
     0.00438673,       0.224666,       0.224668,       0.224668,       0.224667,       0.224668,       0.224668,       0.224668,       0.224668,       0.224668,       0.224668,       0.224668,       0.224668,       0.224668
     0.00459417,       0.224666,       0.224668,       0.224668,       0.224667,       0.224668,       0.224668,       0.224668,       0.224668,       0.224668,       0.224668,       0.224668,       0.224668,       0.224668
     0.00481143,       0.224666,       0.224668,       0.224668,       0.224667,       0.224668,       0.224668,       0.224669,       0.224669,       0.224669,       0.224669,       0.224669,       0.224669,       0.224669
     0.00503896,       0.224666,       0.224668,       0.224669,       0.224667,       0.224668,       0.224669,       0.224669,       0.224669,       0.224669,       0.224669,       0.224669,       0.224669,       0.224669
     0.00527725,       0.224666,       0.224669,       0.224669,       0.224667,       0.224669,       0.224669,       0.224669,       0.224669,       0.224669,       0.224669,       0.224669,       0.224669,       0.224669
     0.00552681,       0.224666,       0.224669,       0.224669,       0.224667,       0.224669,       0.224669,       0.224669,        0.22467,        0.22467,        0.22467,        0.22467,        0.22467,        0.22467
     0.00578818,       0.224666,       0.224669,        0.22467,       0.224668,       0.224669,        0.22467,        0.22467,        0.22467,        0.22467,        0.22467,        0.22467,        0.22467,        0.22467
      0.0060619,       0.224666,       0.224669,        0.22467,       0.224668,       0.224669,        0.22467,        0.22467,        0.22467,        0.22467,        0.22467,        0.22467,        0.22467,        0.22467
     0.00634857,       0.224666,        0.22467,        0.22467,       0.224668,        0.22467,        0.22467,       0.224671,       0.224671,       0.224671,       0.224671,       0.224671,       0.224671,       0.224671
     0.00664879,       0.224666,        0.22467,       0.224671,       0.224668,        0.22467,       0.224671,       0.224671,       0.224671,       0.224671,       0.224671,       0.224671,       0.224671,       0.224671
     0.00696321,       0.224666,        0.22467,       0.224671,       0.224668,        0.22467,       0.224671,       0.224672,       0.224672,       0.224672,       0.224672,       0.224672,       0.224672,       0.224672
      0.0072925,       0.224666,       0.224671,       0.224672,       0.224667,       0.224671,       0.224672,       0.224672,       0.224673,       0.224673,       0.224673,       0.224673,       0.224673,       0.224673
     0.00763736,       0.224666,       0.224671,       0.224672,       0.224667,       0.224671,       0.224672,       0.224673,       0.224673,       0.224673,       0.224673,       0.224673,       0.224673,       0.224673
     0.00799853,       0.224666,       0.224671,       0.224673,       0.224667,       0.224671,       0.224673,       0.224673,       0.224674,       0.224674,       0.224674,       0.224674,       0.224674,       0.224674
     0.00837678,       0.224666,       0.224672,       0.224673,       0.224667,       0.224672,       0.224673,       0.224674,       0.224675,       0.224675,       0.224675,       0.224675,       0.224675,       0.224675
     0.00877291,       0.224666,       0.224672,       0.224674,       0.224667,       0.224672,       0.224674,       0.224675,       0.224675,       0.224676,       0.224676,       0.224676,       0.224676,       0.224676
     0.00918778,       0.224665,       0.224673,       0.224675,       0.224666,       0.224673,       0.224675,       0.224676,       0.224676,       0.224677,       0.224677,       0.224677,       0.224677,       0.224677
     0.00962227,       0.224665,       0.224673,       0.224675,       0.224666,       0.224673,       0.224675,       0.224677,       0.224677,       0.224678,       0.224678,       0.224678,       0.224678,       0.224678
      0.0100773,       0.224665,       0.224673,       0.224676,       0.224665,       0.224673,       0.224676,       0.224678,       0.224679,       0.224679,       0.224679,       0.224679,       0.224679,       0.224679
      0.0105539,       0.224665,       0.224674,       0.224677,       0.224665,       0.224674,       0.224677,       0.224679,        0.22468,        0.22468,        0.22468,        0.22468,        0.22468,        0.22468
       0.011053,       0.224665,       0.224674,       0.224678,       0.224665,       0.224674,       0.224678,        0.22468,       0.224681,       0.224681,       0.224681,       0.224681,       0.224681,       0.224681
      0.0115756,       0.224665,       0.224675,       0.224679,       0.224665,       0.224675,       0.224679,       0.224681,       0.224683,       0.224683,       0.224683,       0.224683,       0.224683,       0.224683
      0.0121231,       0.224665,       0.224675,        0.22468,       0.224665,       0.224675,        0.22468,       0.224682,       0.224684,       0.224685,       0.224685,       0.224685,       0.224685,       0.224685
      0.0126964,       0.224665,       0.224676,       0.224681,       0.224665,       0.224676,       0.224681,       0.224684,       0.224686,       0.224686,       0.224686,       0.224686,       0.224687,       0.224687
      0.0132968,       0.224665,       0.224676,       0.224682,       0.224665,       0.224676,       0.224682,       0.224686,       0.224688,       0.224688,       0.224688,       0.224689,       0.224689,       0.224689
      0.0139256,       0.224665,       0.224677,       0.224684,       0.224665,       0.224677,       0.224684,       0.224687,        0.22469,        0.22469,       0.224691,       0.224691,       0.224691,       0.224691
      0.0145841,       0.224665,       0.224677,       0.224685,       0.224665,       0.224677,       0.224685,       0.224689,       0.224692,       0.224693,       0.224693,       0.224693,       0.224693,       0.224693
      0.0152738,       0.224665,       0.224677,       0.224687,       0.224665,       0.224677,       0.224687,       0.224691,       0.224695,       0.224695,       0.224696,       0.224696,       0.224696,       0.224696
      0.0159961,       0.224665,       0.224677,       0.224688,       0.224665,       0.224677,       0.224688,       0.224694,       0.224698,       0.224698,       0.224699,       0.224699,       0.224699,       0.224699
      0.0167525,       0.224665,       0.224677,        0.22469,       0.224665,       0.224677,        0.22469,       0.224696,       0.224701,       0.224702,       0.224702,       0.224702,       0.224702,       0.224702
      0.0175447,       0.224665,       0.224677,       0.224691,       0.224665,       0.224677,       0.224691,       0.224699,       0.224704,       0.224705,       0.224705,       0.224705,       0.224706,       0.224706
      0.0183744,       0.224665,       0.224677,       0.224693,       0.224665,       0.224677,       0.224693,       0.224701,       0.224708,       0.224709,       0.224709,       0.224709,       0.224709,       0.224709
      0.0192434,       0.224665,       0.224676,       0.224695,       0.224665,       0.224676,       0.224695,       0.224704,       0.224712,       0.224713,       0.224713,       0.224714,       0.224714,       0.224714
      0.0201534,       0.224665,       0.224675,       0.224697,       0.224665,       0.224675,       0.224697,       0.224708,       0.224716,       0.224717,       0.224718,       0.224718,       0.224718,       0.224718
      0.0211064,       0.224665,       0.224674,       0.224699,       0.224665,       0.224674,       0.224699,       0.224711,       0.224721,       0.224722,       0.224723,       0.224723,       0.224723,       0.224723
      0.0221045,       0.224665,       0.224672,       0.224701,       0.224665,       0.224672,       0.224701,       0.224715,       0.224727,       0.224728,       0.224729,       0.224729,       0.224729,       0.224729
      0.0231499,       0.224665,        0.22467,       0.224703,       0.224665,        0.22467,       0.224703,       0.224719,       0.224732,       0.224734,       0.224735,       0.224735,       0.224735,       0.224735
      0.0242446,       0.224665,       0.224667,       0.224705,       0.224665,       0.224667,       0.224705,       0.224724,       0.224739,        0.22474,       0.224741,       0.224742,       0.224742,       0.224742
      0.0253911,       0.224665,       0.224665,       0.224707,       0.224665,       0.224665,       0.224707,       0.224728,       0.224746,       0.224748,       0.224749,       0.224749,       0.224749,       0.224749
      0.0265919,       0.224665,       0.224665,       0.224708,       0.224665,       0.224665,       0.224708,       0.224733,       0.224753,       0.224756,       0.224757,       0.224757,       0.224757,       0.224758
      0.0278494,       0.224664,       0.224664,        0.22471,       0.224664,       0.224664,        0.22471,       0.224738,       0.224761,       0.224764,       0.224766,       0.224766,       0.224766,       0.224766
      0.0291664,       0.224664,       0.224664,       0.224711,       0.224664,       0.224664,       0.224711,       0.224744,        0.22477,       0.224774,       0.224775,       0.224776,       0.224776,       0.224776
      0.0305457,       0.224664,       0.224664,       0.224712,       0.224664,       0.224664,       0.224712,        0.22475,        0.22478,       0.224784,       0.224786,       0.224786,       0.224787,       0.224787
      0.0319902,       0.224664,       0.224664,       0.224713,       0.224664,       0.224664,       0.224713,       0.224756,       0.224791,       0.224795,       0.224797,       0.224798,       0.224799,       0.224799
       0.033503,       0.224664,       0.224664,       0.224713,       0.224664,       0.224664,       0.224713,       0.224763,       0.224803,       0.224808,        0.22481,       0.224811,       0.224811,       0.224812
      0.0350873,       0.224664,       0.224664,       0.224713,       0.224664,       0.224664,       0.224713,        0.22477,       0.224815,       0.224821,       0.224824,       0.224825,       0.224825,       0.224826
      0.0367466,       0.224664,       0.224664,       0.224711,       0.224664,       0.224664,       0.224711,       0.224777,       0.224829,       0.224836,       0.224839,        0.22484,       0.224841,       0.224841
      0.0384844,       0.224664,       0.224664,       0.224709,       0.224664,       0.224664,       0.224709,       0.224784,       0.224845,       0.224852,       0.224856,       0.224857,       0.224858,       0.224858
      0.0403043,       0.224629,       0.224629,        0.22467,       0.224629,       0.224629,        0.22467,       0.224755,       0.224824,       0.224832,       0.224837,       0.224838,       0.224839,       0.224839
      0.0422103,       0.224636,       0.224636,       0.224672,       0.224636,       0.224636,       0.224672,        0.22477,       0.224849,       0.224858,       0.224863,       0.224865,       0.224866,       0.224866
      0.0442064,       0.224634,       0.224634,       0.224664,       0.224634,       0.224634,       0.224664,       0.224776,       0.224867,       0.224878,       0.224883,       0.224885,       0.224886,       0.224887
      0.0462969,       0.224625,       0.224625,       0.224645,       0.224625,       0.224625,       0.224645,       0.224775,       0.224878,       0.224891,       0.224898,         0.2249,       0.224901,       0.224901
      0.0484863,       0.224639,       0.224639,       0.224648,       0.224639,       0.224639,       0.224648,         0.2248,       0.224922,       0.224937,       0.224945,       0.224947,       0.224948,       0.224949
      0.0507792,       0.224658,       0.224658,       0.224658,       0.224658,       0.224658,       0.224658,       0.224826,       0.224965,       0.224983,       0.224991,       0.224994,       0.224996,       0.224997
      0.0531805,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,        0.22484,       0.224999,       0.225019,       0.225029,       0.225032,       0.225034,       0.225035
      0.0556954,       0.224654,       0.224654,       0.224654,       0.224654,       0.224654,       0.224654,       0.224834,       0.225016,       0.225038,        0.22505,       0.225053,       0.225055,       0.225056
      0.0583292,       0.224652,       0.224652,       0.224652,       0.224652,       0.224652,       0.224652,        0.22484,       0.225051,       0.225078,       0.225091,       0.225095,       0.225098,       0.225099
      0.0610876,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.224857,       0.225097,       0.225127,       0.225142,       0.225147,       0.225149,       0.225151
      0.0639764,       0.224647,       0.224647,       0.224647,       0.224647,       0.224647,       0.224647,       0.224843,       0.225122,       0.225157,       0.225174,        0.22518,       0.225183,       0.225185
      0.0670019,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,        0.22486,       0.225177,       0.225216,       0.225236,       0.225243,       0.225246,       0.225248
      0.0701704,        0.22466,        0.22466,        0.22466,        0.22466,        0.22466,        0.22466,       0.224855,       0.225221,       0.225267,        0.22529,       0.225298,       0.225301,       0.225304
      0.0734887,       0.224652,       0.224652,       0.224652,       0.224652,       0.224652,       0.224652,       0.224839,       0.225256,       0.225309,       0.225336,       0.225345,       0.225349,       0.225352
       0.076964,       0.224663,       0.224663,       0.224663,       0.224663,       0.224663,       0.224663,       0.224842,       0.225322,       0.225382,       0.225412,       0.225422,       0.225427,        0.22543
      0.0806036,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.224831,       0.225384,       0.225453,       0.225487,       0.225499,       0.225504,       0.225508
      0.0844153,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224812,       0.225447,       0.225526,       0.225566,       0.225579,       0.225586,        0.22559
      0.0884073,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.224785,       0.225513,       0.225605,        0.22565,       0.225665,       0.225673,       0.225677
      0.0925881,       0.224664,       0.224664,       0.224664,       0.224664,       0.224664,       0.224664,       0.224747,       0.225583,       0.225687,       0.225739,       0.225757,       0.225765,       0.225771
      0.0969666,       0.224657,       0.224657,       0.224657,       0.224657,       0.224657,       0.224657,       0.224694,        0.22566,       0.225782,       0.225842,       0.225862,       0.225872,       0.225879
       0.101552,       0.224664,       0.224664,       0.224664,       0.224664,       0.224664,       0.224664,       0.224664,       0.225751,        0.22589,       0.225959,       0.225982,       0.225994,       0.226001
       0.106354,       0.224663,       0.224663,       0.224663,       0.224663,       0.224663,       0.224663,       0.224663,       0.225835,       0.225993,       0.226073,       0.226099,       0.226112,        0.22612
       0.111384,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,        0.22594,       0.226122,       0.226214,       0.226244,       0.226259,       0.226269
       0.116651,       0.224659,       0.224659,       0.224659,       0.224659,       0.224659,       0.224659,       0.224659,       0.226043,       0.226253,       0.226358,       0.226393,       0.226411,       0.226422
       0.122168,       0.224663,       0.224663,       0.224663,       0.224663,       0.224663,       0.224663,       0.224663,       0.226152,       0.226394,       0.226515,       0.226556,       0.226576,       0.226588
       0.127945,       0.224664,       0.224664,       0.224664,       0.224664,       0.224664,       0.224664,       0.224664,       0.226271,        0.22655,       0.226689,       0.226735,       0.226758,       0.226772
       0.133996,       0.224663,       0.224663,       0.224663,       0.224663,       0.224663,       0.224663,       0.224663,       0.226401,        0.22672,        0.22688,       0.226933,        0.22696,       0.226976
       0.140332,       0.224661,       0.224661,       0.224661,       0.224661,       0.224661,       0.224661,       0.224661,       0.226538,       0.226905,       0.227088,       0.227149,       0.227179,       0.227197
       0.146968,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,        0.22668,       0.227099,       0.227309,        0.22738,       0.227415,       0.227436
       0.153919,       0.224663,       0.224663,       0.224663,       0.224663,       0.224663,       0.224663,       0.224663,       0.226834,       0.227318,       0.227559,        0.22764,        0.22768,       0.227704
       0.161197,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.226993,       0.227549,       0.227828,       0.227921,       0.227967,       0.227995
        0.16882,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.227161,         0.2278,        0.22812,       0.228227,        0.22828,       0.228312
       0.176804,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.227338,       0.228073,        0.22844,       0.228562,       0.228624,        0.22866
       0.185165,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.227522,       0.228365,       0.228786,       0.228927,       0.228997,       0.229039
       0.193921,       0.224663,       0.224663,       0.224663,       0.224663,       0.224663,       0.224663,       0.224663,        0.22771,       0.228681,       0.229166,       0.229328,       0.229409,       0.229458
       0.203092,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.227908,       0.229019,       0.229578,       0.229765,       0.229858,       0.229914
       0.212696,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.228107,       0.229386,       0.230028,       0.230242,       0.230349,       0.230413
       0.222754,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.228309,       0.229779,       0.230517,       0.230763,       0.230886,        0.23096
       0.233288,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.228509,       0.230202,       0.231048,        0.23133,       0.231472,       0.231557
        0.24432,       0.224664,       0.224664,       0.224664,       0.224664,       0.224664,       0.224664,       0.224664,        0.22871,       0.230653,       0.231627,       0.231952,       0.232114,       0.232212
       0.255874,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.228901,       0.231135,       0.232255,       0.232629,       0.232816,       0.232928
       0.267975,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.229082,        0.23165,       0.232937,       0.233368,       0.233583,       0.233713
       0.280647,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.229245,       0.232196,       0.233679,       0.234173,       0.234421,       0.234569
       0.293919,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.229386,       0.232778,       0.234483,       0.235052,       0.235336,       0.235507
       0.307818,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.229494,       0.233393,       0.235354,       0.236009,       0.236338,       0.236535
       0.322375,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.229561,       0.234043,       0.236299,       0.237053,        0.23743,       0.237656
        0.33762,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.229574,       0.234726,       0.237322,       0.238189,       0.238623,       0.238885
       0.353586,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.229519,       0.235442,       0.238428,       0.239427,       0.239927,       0.240228
       0.370307,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,        0.22938,       0.236187,       0.239624,       0.240774,        0.24135,       0.241696
       0.387819,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.229138,       0.236961,       0.240915,        0.24224,       0.242904,       0.243302
       0.406159,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.228768,       0.237757,       0.242309,       0.243835,       0.244599,       0.245058
       0.425366,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.228241,        0.23857,       0.243811,       0.245569,       0.246449,       0.246979
       0.445481,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.227529,       0.239394,       0.245427,       0.247452,       0.248468,       0.249078
       0.466548,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.226591,       0.240219,       0.247164,       0.249499,        0.25067,       0.251374
       0.488611,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.225384,       0.241031,       0.249029,        0.25172,       0.253071,       0.253883
       0.511717,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.241817,       0.251027,       0.254131,       0.255689,       0.256626
       0.535916,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.242558,       0.253164,       0.256744,       0.258542,       0.259624
        0.56126,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,        0.24323,       0.255445,       0.259575,       0.261651,       0.262901
       0.587802,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.243806,       0.257874,       0.262641,       0.265038,       0.266482
       0.615599,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.244251,       0.260454,       0.265956,       0.268726,       0.270395
        0.64471,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.224665,       0.244525,       0.263185,       0.269539,       0.272741,        0.27467
       0.675198,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,        0.24458,       0.266068,       0.273407,        0.27711,       0.279342
       0.707128,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.244357,       0.269098,       0.277577,       0.281861,       0.284445
       0.740568,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.243787,       0.272268,       0.282068,       0.287025,       0.290018
        0.77559,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,        0.24279,       0.275567,       0.286896,       0.292636,       0.296104
       0.812267,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.241273,       0.278977,       0.292078,       0.298727,       0.302748
       0.850679,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.239124,       0.282477,        0.29763,       0.305336,       0.310001
       0.890908,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,        0.23622,       0.286034,       0.303563,       0.312499,       0.317915
       0.933039,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.232416,       0.289607,        0.30989,       0.320256,       0.326547
       0.977162,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.227551,       0.293144,       0.316616,       0.328647,       0.335959
        1.02337,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.296577,       0.323741,       0.337602,       0.345919
        1.07177,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.299824,       0.330901,       0.346465,       0.355804
        1.12245,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.302696,       0.337611,       0.355069,       0.365544
        1.17553,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.304666,       0.343786,       0.363346,       0.375082
        1.23112,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.305553,       0.349334,       0.371224,       0.384358
        1.28934,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.305216,       0.354155,       0.378624,       0.393305
        1.35031,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.224666,       0.303508,       0.358144,       0.385462,       0.401853
        1.41417,       0.224559,       0.224559,       0.224559,       0.224559,       0.224559,       0.224559,       0.224559,       0.224559,       0.224559,       0.300269,       0.361189,       0.391649,       0.409925
        1.48105,       0.224024,       0.224024,       0.224024,       0.224024,       0.224024,       0.224024,       0.224024,       0.224024,       0.224024,       0.295333,        0.36317,       0.397089,        0.41744
        1.55108,       0.223028,       0.223028,       0.223028,       0.223028,       0.223028,       0.223028,       0.223028,       0.223028,       0.223028,       0.288527,       0.363964,       0.401682,       0.424313
        1.62444,       0.221566,       0.221566,       0.221566,       0.221566,       0.221566,       0.221566,       0.221566,       0.221566,       0.221566,       0.279668,       0.363438,       0.405323,       0.430454
        1.70125,       0.219633,       0.219633,       0.219633,       0.219633,       0.219633,       0.219633,       0.219633,       0.219633,       0.219633,       0.268568,       0.361457,       0.407902,       0.435769
        1.78171,       0.217229,       0.217229,       0.217229,       0.217229,       0.217229,       0.217229,       0.217229,       0.217229,       0.217229,       0.255032,       0.357882,       0.409306,       0.440161
        1.86596,        0.21436,        0.21436,        0.21436,        0.21436,        0.21436,        0.21436,        0.21436,        0.21436,        0.21436,       0.238863,       0.352567,       0.409419,        0.44353
         1.9542,       0.211035,       0.211035,       0.211035,       0.211035,       0.211035,       0.211035,       0.211035,       0.211035,       0.211035,       0.219858,       0.345366,        0.40812,       0.445772
        2.04662,       0.207266,       0.207266,       0.207266,       0.207266,       0.207266,       0.207266,       0.207266,       0.207266,       0.207266,       0.207266,       0.336131,       0.405289,       0.446784
         2.1434,       0.203071,       0.203071,       0.203071,       0.203071,       0.203071,       0.203071,       0.203071,       0.203071,       0.203071,       0.203071,       0.324711,       0.400804,        0.44646
        2.24476,       0.198472,       0.198472,       0.198472,       0.198472,       0.198472,       0.198472,       0.198472,       0.198472,       0.198472,       0.198472,       0.310959,       0.394544,       0.444696
        2.35092,       0.193495,       0.193495,       0.193495,       0.193495,       0.193495,       0.193495,       0.193495,       0.193495,       0.193495,       0.193495,       0.294726,       0.386388,       0.441385
        2.46209,        0.18817,        0.18817,        0.18817,        0.18817,        0.18817,        0.18817,        0.18817,        0.18817,        0.18817,        0.18817,       0.275866,       0.376216,       0.436426
        2.57852,       0.182529,       0.182529,       0.182529,       0.182529,       0.182529,       0.182529,       0.182529,       0.182529,       0.182529,       0.182529,       0.254237,       0.363911,       0.429716
        2.70046,        0.17661,        0.17661,        0.17661,        0.17661,        0.17661,        0.17661,        0.17661,        0.17661,        0.17661,        0.17661,       0.229701,       0.349361,       0.421157
        2.82817,       0.170449,       0.170449,       0.170449,       0.170449,       0.170449,       0.170449,       0.170449,       0.170449,       0.170449,       0.170449,       0.202124,       0.332455,       0.410654
        2.96191,       0.164089,       0.164089,       0.164089,       0.164089,       0.164089,       0.164089,       0.164089,       0.164089,       0.164089,       0.164089,       0.171378,        0.31309,       0.398116
        3.10198,       0.157569,       0.157569,       0.157569,       0.157569,       0.157569,       0.157569,       0.157569,       0.157569,       0.157569,       0.157569,       0.157569,       0.291164,       0.383457
        3.24867,       0.150932,       0.150932,       0.150932,       0.150932,       0.150932,       0.150932,       0.150932,       0.150932,       0.150932,       0.150932,       0.150932,       0.266582,       0.366594
         3.4023,       0.144219,       0.144219,       0.144219,       0.144219,       0.144219,       0.144219,       0.144219,       0.144219,       0.144219,       0.144219,       0.144219,       0.239255,       0.347449
        3.56319,       0.137472,       0.137472,       0.137472,       0.137472,       0.137472,       0.137472,       0.137472,       0.137472,       0.137472,       0.137472,       0.137472,       0.209096,       0.325949
         3.7317,        0.13073,        0.13073,        0.13073,        0.13073,        0.13073,        0.13073,        0.13073,        0.13073,        0.13073,        0.13073,        0.13073,       0.176026,       0.302026
        3.90817,        0.12403,        0.12403,        0.12403,        0.12403,        0.12403,        0.12403,        0.12403,        0.12403,        0.12403,        0.12403,        0.12403,       0.139967,       0.275615
        4.09298,       0.117408,       0.117408,       0.117408,       0.117408,       0.117408,       0.117408,       0.117408,       0.117408,       0.117408,       0.117408,       0.117408,       0.117408,       0.246653
        4.28654,       0.110895,       0.110895,       0.110895,       0.110895,       0.110895,       0.110895,       0.110895,       0.110895,       0.110895,       0.110895,       0.110895,       0.110895,       0.215082
        4.48925,       0.104521,       0.104521,       0.104521,       0.104521,       0.104521,       0.104521,       0.104521,       0.104521,       0.104521,       0.104521,       0.104521,       0.104521,       0.180845
        4.70155,      0.0983105,      0.0983105,      0.0983105,      0.0983105,      0.0983105,      0.0983105,      0.0983105,      0.0983105,      0.0983105,      0.0983105,      0.0983105,      0.0983105,       0.143886
        4.92388,       0.092287,       0.092287,       0.092287,       0.092287,       0.092287,       0.092287,       0.092287,       0.092287,       0.092287,       0.092287,       0.092287,       0.092287,       0.104149
        5.15673,      0.0864685,      0.0864685,      0.0864685,      0.0864685,      0.0864685,      0.0864685,      0.0864685,      0.0864685,      0.0864685,      0.0864685,      0.0864685,      0.0864685,      0.0864685
        5.40059,      0.0808701,      0.0808701,      0.0808701,      0.0808701,      0.0808701,      0.0808701,      0.0808701,      0.0808701,      0.0808701,      0.0808701,      0.0808701,      0.0808701,      0.0808701
        5.65599,      0.0755037,      0.0755037,      0.0755037,      0.0755037,      0.0755037,      0.0755037,      0.0755037,      0.0755037,      0.0755037,      0.0755037,      0.0755037,      0.0755037,      0.0755037
        5.92346,      0.0703777,      0.0703777,      0.0703777,      0.0703777,      0.0703777,      0.0703777,      0.0703777,      0.0703777,      0.0703777,      0.0703777,      0.0703777,      0.0703777,      0.0703777
        6.20358,      0.0654976,      0.0654976,      0.0654976,      0.0654976,      0.0654976,      0.0654976,      0.0654976,      0.0654976,      0.0654976,      0.0654976,      0.0654976,      0.0654976,      0.0654976
        6.49694,      0.0608662,      0.0608662,      0.0608662,      0.0608662,      0.0608662,      0.0608662,      0.0608662,      0.0608662,      0.0608662,      0.0608662,      0.0608662,      0.0608662,      0.0608662
        6.80418,      0.0564837,      0.0564837,      0.0564837,      0.0564837,      0.0564837,      0.0564837,      0.0564837,      0.0564837,      0.0564837,      0.0564837,      0.0564837,      0.0564837,      0.0564837
        7.12595,      0.0523483,      0.0523483,      0.0523483,      0.0523483,      0.0523483,      0.0523483,      0.0523483,      0.0523483,      0.0523483,      0.0523483,      0.0523483,      0.0523483,      0.0523483
        7.46294,      0.0484561,      0.0484561,      0.0484561,      0.0484561,      0.0484561,      0.0484561,      0.0484561,      0.0484561,      0.0484561,      0.0484561,      0.0484561,      0.0484561,      0.0484561
        7.81586,      0.0448017,      0.0448017,      0.0448017,      0.0448017,      0.0448017,      0.0448017,      0.0448017,      0.0448017,      0.0448017,      0.0448017,      0.0448017,      0.0448017,      0.0448017
        8.18547,      0.0413783,      0.0413783,      0.0413783,      0.0413783,      0.0413783,      0.0413783,      0.0413783,      0.0413783,      0.0413783,      0.0413783,      0.0413783,      0.0413783,      0.0413783
        8.57256,      0.0381781,      0.0381781,      0.0381781,      0.0381781,      0.0381781,      0.0381781,      0.0381781,      0.0381781,      0.0381781,      0.0381781,      0.0381781,      0.0381781,      0.0381781
        8.97795,      0.0351925,      0.0351925,      0.0351925,      0.0351925,      0.0351925,      0.0351925,      0.0351925,      0.0351925,      0.0351925,      0.0351925,      0.0351925,      0.0351925,      0.0351925
        9.40252,      0.0324121,      0.0324121,      0.0324121,      0.0324121,      0.0324121,      0.0324121,      0.0324121,      0.0324121,      0.0324121,      0.0324121,      0.0324121,      0.0324121,      0.0324121
        9.84716,      0.0298272,      0.0298272,      0.0298272,      0.0298272,      0.0298272,      0.0298272,      0.0298272,      0.0298272,      0.0298272,      0.0298272,      0.0298272,      0.0298272,      0.0298272
        10.3128,      0.0274279,      0.0274279,      0.0274279,      0.0274279,      0.0274279,      0.0274279,      0.0274279,      0.0274279,      0.0274279,      0.0274279,      0.0274279,      0.0274279,      0.0274279
        10.8005,      0.0252041,      0.0252041,      0.0252041,      0.0252041,      0.0252041,      0.0252041,      0.0252041,      0.0252041,      0.0252041,      0.0252041,      0.0252041,      0.0252041,      0.0252041
        11.3113,      0.0231457,      0.0231457,      0.0231457,      0.0231457,      0.0231457,      0.0231457,      0.0231457,      0.0231457,      0.0231457,      0.0231457,      0.0231457,      0.0231457,      0.0231457
        11.8462,      0.0212427,      0.0212427,      0.0212427,      0.0212427,      0.0212427,      0.0212427,      0.0212427,      0.0212427,      0.0212427,      0.0212427,      0.0212427,      0.0212427,      0.0212427
        12.4064,      0.0194856,      0.0194856,      0.0194856,      0.0194856,      0.0194856,      0.0194856,      0.0194856,      0.0194856,      0.0194856,      0.0194856,      0.0194856,      0.0194856,      0.0194856
        12.9931,      0.0178647,      0.0178647,      0.0178647,      0.0178647,      0.0178647,      0.0178647,      0.0178647,      0.0178647,      0.0178647,      0.0178647,      0.0178647,      0.0178647,      0.0178647
        13.6075,      0.0163711,      0.0163711,      0.0163711,      0.0163711,      0.0163711,      0.0163711,      0.0163711,      0.0163711,      0.0163711,      0.0163711,      0.0163711,      0.0163711,      0.0163711
         14.251,      0.0149958,      0.0149958,      0.0149958,      0.0149958,      0.0149958,      0.0149958,      0.0149958,      0.0149958,      0.0149958,      0.0149958,      0.0149958,      0.0149958,      0.0149958
         14.925,      0.0137307,      0.0137307,      0.0137307,      0.0137307,      0.0137307,      0.0137307,      0.0137307,      0.0137307,      0.0137307,      0.0137307,      0.0137307,      0.0137307,      0.0137307
        15.6308,      0.0125678,      0.0125678,      0.0125678,      0.0125678,      0.0125678,      0.0125678,      0.0125678,      0.0125678,      0.0125678,      0.0125678,      0.0125678,      0.0125678,      0.0125678
        16.3699,      0.0114996,      0.0114996,      0.0114996,      0.0114996,      0.0114996,      0.0114996,      0.0114996,      0.0114996,      0.0114996,      0.0114996,      0.0114996,      0.0114996,      0.0114996
        17.1441,      0.0105189,      0.0105189,      0.0105189,      0.0105189,      0.0105189,      0.0105189,      0.0105189,      0.0105189,      0.0105189,      0.0105189,      0.0105189,      0.0105189,      0.0105189
        17.9548,     0.00961914,     0.00961914,     0.00961914,     0.00961914,     0.00961914,     0.00961914,     0.00961914,     0.00961914,     0.00961914,     0.00961914,     0.00961914,     0.00961914,     0.00961914
        18.8039,     0.00879411,     0.00879411,     0.00879411,     0.00879411,     0.00879411,     0.00879411,     0.00879411,     0.00879411,     0.00879411,     0.00879411,     0.00879411,     0.00879411,     0.00879411
        19.6931,     0.00803794,     0.00803794,     0.00803794,     0.00803794,     0.00803794,     0.00803794,     0.00803794,     0.00803794,     0.00803794,     0.00803794,     0.00803794,     0.00803794,     0.00803794
        20.6244,      0.0073452,      0.0073452,      0.0073452,      0.0073452,      0.0073452,      0.0073452,      0.0073452,      0.0073452,      0.0073452,      0.0073452,      0.0073452,      0.0073452,      0.0073452
        21.5997,     0.00671085,     0.00671085,     0.00671085,     0.00671085,     0.00671085,     0.00671085,     0.00671085,     0.00671085,     0.00671085,     0.00671085,     0.00671085,     0.00671085,     0.00671085
        22.6212,     0.00613016,     0.00613016,     0.00613016,     0.00613016,     0.00613016,     0.00613016,     0.00613016,     0.00613016,     0.00613016,     0.00613016,     0.00613016,     0.00613016,     0.00613016
        23.6909,      0.0055988,      0.0055988,      0.0055988,      0.0055988,      0.0055988,      0.0055988,      0.0055988,      0.0055988,      0.0055988,      0.0055988,      0.0055988,      0.0055988,      0.0055988
        24.8113,     0.00511273,     0.00511273,     0.00511273,     0.00511273,     0.00511273,     0.00511273,     0.00511273,     0.00511273,     0.00511273,     0.00511273,     0.00511273,     0.00511273,     0.00511273
        25.9846,      0.0046682,      0.0046682,      0.0046682,      0.0046682,      0.0046682,      0.0046682,      0.0046682,      0.0046682,      0.0046682,      0.0046682,      0.0046682,      0.0046682,      0.0046682
        27.2134,     0.00426179,     0.00426179,     0.00426179,     0.00426179,     0.00426179,     0.00426179,     0.00426179,     0.00426179,     0.00426179,     0.00426179,     0.00426179,     0.00426179,     0.00426179
        28.5003,     0.00389031,     0.00389031,     0.00389031,     0.00389031,     0.00389031,     0.00389031,     0.00389031,     0.00389031,     0.00389031,     0.00389031,     0.00389031,     0.00389031,     0.00389031
        29.8481,     0.00355083,     0.00355083,     0.00355083,     0.00355083,     0.00355083,     0.00355083,     0.00355083,     0.00355083,     0.00355083,     0.00355083,     0.00355083,     0.00355083,     0.00355083
        31.2596,     0.00324067,     0.00324067,     0.00324067,     0.00324067,     0.00324067,     0.00324067,     0.00324067,     0.00324067,     0.00324067,     0.00324067,     0.00324067,     0.00324067,     0.00324067
        32.7379,     0.00295733,     0.00295733,     0.00295733,     0.00295733,     0.00295733,     0.00295733,     0.00295733,     0.00295733,     0.00295733,     0.00295733,     0.00295733,     0.00295733,     0.00295733
         34.286,     0.00269856,     0.00269856,     0.00269856,     0.00269856,     0.00269856,     0.00269856,     0.00269856,     0.00269856,     0.00269856,     0.00269856,     0.00269856,     0.00269856,     0.00269856
        35.9074,     0.00246224,     0.00246224,     0.00246224,     0.00246224,     0.00246224,     0.00246224,     0.00246224,     0.00246224,     0.00246224,     0.00246224,     0.00246224,     0.00246224,     0.00246224
        37.6055,     0.00224647,     0.00224647,     0.00224647,     0.00224647,     0.00224647,     0.00224647,     0.00224647,     0.00224647,     0.00224647,     0.00224647,     0.00224647,     0.00224647,     0.00224647
        39.3838,     0.00204948,     0.00204948,     0.00204948,     0.00204948,     0.00204948,     0.00204948,     0.00204948,     0.00204948,     0.00204948,     0.00204948,     0.00204948,     0.00204948,     0.00204948
        41.2463,     0.00186966,     0.00186966,     0.00186966,     0.00186966,     0.00186966,     0.00186966,     0.00186966,     0.00186966,     0.00186966,     0.00186966,     0.00186966,     0.00186966,     0.00186966
        43.1968,     0.00170553,     0.00170553,     0.00170553,     0.00170553,     0.00170553,     0.00170553,     0.00170553,     0.00170553,     0.00170553,     0.00170553,     0.00170553,     0.00170553,     0.00170553
        45.2396,     0.00155574,     0.00155574,     0.00155574,     0.00155574,     0.00155574,     0.00155574,     0.00155574,     0.00155574,     0.00155574,     0.00155574,     0.00155574,     0.00155574,     0.00155574
        47.3789,     0.00141904,     0.00141904,     0.00141904,     0.00141904,     0.00141904,     0.00141904,     0.00141904,     0.00141904,     0.00141904,     0.00141904,     0.00141904,     0.00141904,     0.00141904
        49.6195,      0.0012943,      0.0012943,      0.0012943,      0.0012943,      0.0012943,      0.0012943,      0.0012943,      0.0012943,      0.0012943,      0.0012943,      0.0012943,      0.0012943,      0.0012943
         51.966,     0.00118049,     0.00118049,     0.00118049,     0.00118049,     0.00118049,     0.00118049,     0.00118049,     0.00118049,     0.00118049,     0.00118049,     0.00118049,     0.00118049,     0.00118049
        54.4234,     0.00107664,     0.00107664,     0.00107664,     0.00107664,     0.00107664,     0.00107664,     0.00107664,     0.00107664,     0.00107664,     0.00107664,     0.00107664,     0.00107664,     0.00107664
        56.9971,    0.000981909,    0.000981909,    0.000981909,    0.000981909,    0.000981909,    0.000981909,    0.000981909,    0.000981909,    0.000981909,    0.000981909,    0.000981909,    0.000981909,    0.000981909
        59.6925,    0.000895486,    0.000895486,    0.000895486,    0.000895486,    0.000895486,    0.000895486,    0.000895486,    0.000895486,    0.000895486,    0.000895486,    0.000895486,    0.000895486,    0.000895486
        62.5153,    0.000816648,    0.000816648,    0.000816648,    0.000816648,    0.000816648,    0.000816648,    0.000816648,    0.000816648,    0.000816648,    0.000816648,    0.000816648,    0.000816648,    0.000816648
        65.4717,    0.000744735,    0.000744735,    0.000744735,    0.000744735,    0.000744735,    0.000744735,    0.000744735,    0.000744735,    0.000744735,    0.000744735,    0.000744735,    0.000744735,    0.000744735
        68.5678,    0.000679141,    0.000679141,    0.000679141,    0.000679141,    0.000679141,    0.000679141,    0.000679141,    0.000679141,    0.000679141,    0.000679141,    0.000679141,    0.000679141,    0.000679141
        71.8104,    0.000619313,    0.000619313,    0.000619313,    0.000619313,    0.000619313,    0.000619313,    0.000619313,    0.000619313,    0.000619313,    0.000619313,    0.000619313,    0.000619313,    0.000619313
        75.2063,    0.000564745,    0.000564745,    0.000564745,    0.000564745,    0.000564745,    0.000564745,    0.000564745,    0.000564745,    0.000564745,    0.000564745,    0.000564745,    0.000564745,    0.000564745
        78.7628,    0.000514978,    0.000514978,    0.000514978,    0.000514978,    0.000514978,    0.000514978,    0.000514978,    0.000514978,    0.000514978,    0.000514978,    0.000514978,    0.000514978,    0.000514978
        82.4875,    0.000469589,    0.000469589,    0.000469589,    0.000469589,    0.000469589,    0.000469589,    0.000469589,    0.000469589,    0.000469589,    0.000469589,    0.000469589,    0.000469589,    0.000469589
        86.3883,    0.000428196,    0.000428196,    0.000428196,    0.000428196,    0.000428196,    0.000428196,    0.000428196,    0.000428196,    0.000428196,    0.000428196,    0.000428196,    0.000428196,    0.000428196
        90.4736,    0.000390446,    0.000390446,    0.000390446,    0.000390446,    0.000390446,    0.000390446,    0.000390446,    0.000390446,    0.000390446,    0.000390446,    0.000390446,    0.000390446,    0.000390446
        94.7521,    0.000356021,    0.000356021,    0.000356021,    0.000356021,    0.000356021,    0.000356021,    0.000356021,    0.000356021,    0.000356021,    0.000356021,    0.000356021,    0.000356021,    0.000356021
        99.2329,    0.000324628,    0.000324628,    0.000324628,    0.000324628,    0.000324628,    0.000324628,    0.000324628,    0.000324628,    0.000324628,    0.000324628,    0.000324628,    0.000324628,    0.000324628
        103.926,       0.000296,       0.000296,       0.000296,       0.000296,       0.000296,       0.000296,       0.000296,       0.000296,       0.000296,       0.000296,       0.000296,       0.000296,       0.000296
         108.84,    0.000269895,    0.000269895,    0.000269895,    0.000269895,    0.000269895,    0.000269895,    0.000269895,    0.000269895,    0.000269895,    0.000269895,    0.000269895,    0.000269895,    0.000269895
        113.987,     0.00024609,     0.00024609,     0.00024609,     0.00024609,     0.00024609,     0.00024609,     0.00024609,     0.00024609,     0.00024609,     0.00024609,     0.00024609,     0.00024609,     0.00024609
        119.378,    0.000224383,    0.000224383,    0.000224383,    0.000224383,    0.000224383,    0.000224383,    0.000224383,    0.000224383,    0.000224383,    0.000224383,    0.000224383,    0.000224383,    0.000224383
        125.023,     0.00020459,     0.00020459,     0.00020459,     0.00020459,     0.00020459,     0.00020459,     0.00020459,     0.00020459,     0.00020459,     0.00020459,     0.00020459,     0.00020459,     0.00020459
        130.935,    0.000186542,    0.000186542,    0.000186542,    0.000186542,    0.000186542,    0.000186542,    0.000186542,    0.000186542,    0.000186542,    0.000186542,    0.000186542,    0.000186542,    0.000186542
        137.127,    0.000170085,    0.000170085,    0.000170085,    0.000170085,    0.000170085,    0.000170085,    0.000170085,    0.000170085,    0.000170085,    0.000170085,    0.000170085,    0.000170085,    0.000170085
        143.612,    0.000155079,    0.000155079,    0.000155079,    0.000155079,    0.000155079,    0.000155079,    0.000155079,    0.000155079,    0.000155079,    0.000155079,    0.000155079,    0.000155079,    0.000155079
        150.403,    0.000141396,    0.000141396,    0.000141396,    0.000141396,    0.000141396,    0.000141396,    0.000141396,    0.000141396,    0.000141396,    0.000141396,    0.000141396,    0.000141396,    0.000141396
        157.516,     0.00012892,     0.00012892,     0.00012892,     0.00012892,     0.00012892,     0.00012892,     0.00012892,     0.00012892,     0.00012892,     0.00012892,     0.00012892,     0.00012892,     0.00012892
        164.965,    0.000117545,    0.000117545,    0.000117545,    0.000117545,    0.000117545,    0.000117545,    0.000117545,    0.000117545,    0.000117545,    0.000117545,    0.000117545,    0.000117545,    0.000117545
        172.766,    0.000107173,    0.000107173,    0.000107173,    0.000107173,    0.000107173,    0.000107173,    0.000107173,    0.000107173,    0.000107173,    0.000107173,    0.000107173,    0.000107173,    0.000107173
        180.936,    9.77155e-05,    9.77155e-05,    9.77155e-05,    9.77155e-05,    9.77155e-05,    9.77155e-05,    9.77155e-05,    9.77155e-05,    9.77155e-05,    9.77155e-05,    9.77155e-05,    9.77155e-05,    9.77155e-05
        189.492,    8.90926e-05,    8.90926e-05,    8.90926e-05,    8.90926e-05,    8.90926e-05,    8.90926e-05,    8.90926e-05,    8.90926e-05,    8.90926e-05,    8.90926e-05,    8.90926e-05,    8.90926e-05,    8.90926e-05
        198.454,    8.12305e-05,    8.12305e-05,    8.12305e-05,    8.12305e-05,    8.12305e-05,    8.12305e-05,    8.12305e-05,    8.12305e-05,    8.12305e-05,    8.12305e-05,    8.12305e-05,    8.12305e-05,    8.12305e-05
        207.838,    7.40619e-05,    7.40619e-05,    7.40619e-05,    7.40619e-05,    7.40619e-05,    7.40619e-05,    7.40619e-05,    7.40619e-05,    7.40619e-05,    7.40619e-05,    7.40619e-05,    7.40619e-05,    7.40619e-05
        217.667,    6.75259e-05,    6.75259e-05,    6.75259e-05,    6.75259e-05,    6.75259e-05,    6.75259e-05,    6.75259e-05,    6.75259e-05,    6.75259e-05,    6.75259e-05,    6.75259e-05,    6.75259e-05,    6.75259e-05
         227.96,    6.15666e-05,    6.15666e-05,    6.15666e-05,    6.15666e-05,    6.15666e-05,    6.15666e-05,    6.15666e-05,    6.15666e-05,    6.15666e-05,    6.15666e-05,    6.15666e-05,    6.15666e-05,    6.15666e-05
        238.741,    5.61331e-05,    5.61331e-05,    5.61331e-05,    5.61331e-05,    5.61331e-05,    5.61331e-05,    5.61331e-05,    5.61331e-05,    5.61331e-05,    5.61331e-05,    5.61331e-05,    5.61331e-05,    5.61331e-05
        250.031,     5.1179e-05,     5.1179e-05,     5.1179e-05,     5.1179e-05,     5.1179e-05,     5.1179e-05,     5.1179e-05,     5.1179e-05,     5.1179e-05,     5.1179e-05,     5.1179e-05,     5.1179e-05,     5.1179e-05
        261.855,    4.66621e-05,    4.66621e-05,    4.66621e-05,    4.66621e-05,    4.66621e-05,    4.66621e-05,    4.66621e-05,    4.66621e-05,    4.66621e-05,    4.66621e-05,    4.66621e-05,    4.66621e-05,    4.66621e-05
        274.238,    4.65864e-05,    4.65864e-05,    4.65864e-05,    4.65864e-05,    4.65864e-05,    4.65864e-05,    4.65864e-05,    4.65864e-05,    4.65864e-05,    4.65864e-05,    4.65864e-05,    4.65864e-05,    4.65864e-05
        287.206,    8.89498e-05,    8.89498e-05,    8.89498e-05,    8.89498e-05,    8.89498e-05,    8.89498e-05,    8.89498e-05,    8.89498e-05,    8.89498e-05,    8.89498e-05,    8.89498e-05,    8.89498e-05,    8.89498e-05
        300.788,    6.47436e-05,    6.47436e-05,    6.47436e-05,    6.47436e-05,    6.47436e-05,    6.47436e-05,    6.47436e-05,    6.47436e-05,    6.47436e-05,    6.47436e-05,    6.47436e-05,    6.47436e-05,    6.47436e-05
        315.012,    5.11817e-05,    5.11817e-05,    5.11817e-05,    5.11817e-05,    5.11817e-05,    5.11817e-05,    5.11817e-05,    5.11817e-05,    5.11817e-05,    5.11817e-05,    5.11817e-05,    5.11817e-05,    5.11817e-05
        329.909,    9.46079e-05,    9.46079e-05,    9.46079e-05,    9.46079e-05,    9.46079e-05,    9.46079e-05,    9.46079e-05,    9.46079e-05,    9.46079e-05,    9.46079e-05,    9.46079e-05,    9.46079e-05,    9.46079e-05
        345.511,    5.52628e-05,    5.52628e-05,    5.52628e-05,    5.52628e-05,    5.52628e-05,    5.52628e-05,    5.52628e-05,    5.52628e-05,    5.52628e-05,    5.52628e-05,    5.52628e-05,    5.52628e-05,    5.52628e-05
         361.85,      9.784e-05,      9.784e-05,      9.784e-05,      9.784e-05,      9.784e-05,      9.784e-05,      9.784e-05,      9.784e-05,      9.784e-05,      9.784e-05,      9.784e-05,      9.784e-05,      9.784e-05
        378.962,    0.000142331,    0.000142331,    0.000142331,    0.000142331,    0.000142331,    0.000142331,    0.000142331,    0.000142331,    0.000142331,    0.000142331,    0.000142331,    0.000142331,    0.000142331
        396.883,    0.000105842,    0.000105842,    0.000105842,    0.000105842,    0.000105842,    0.000105842,    0.000105842,    0.000105842,    0.000105842,    0.000105842,    0.000105842,    0.000105842,    0.000105842
        415.651,     8.2162e-05,     8.2162e-05,     8.2162e-05,     8.2162e-05,     8.2162e-05,     8.2162e-05,     8.2162e-05,     8.2162e-05,     8.2162e-05,     8.2162e-05,     8.2162e-05,     8.2162e-05,     8.2162e-05
        435.307,    0.000160579,    0.000160579,    0.000160579,    0.000160579,    0.000160579,    0.000160579,    0.000160579,    0.000160579,    0.000160579,    0.000160579,    0.000160579,    0.000160579,    0.000160579
        455.893,    0.000118235,    0.000118235,    0.000118235,    0.000118235,    0.000118235,    0.000118235,    0.000118235,    0.000118235,    0.000118235,    0.000118235,    0.000118235,    0.000118235,    0.000118235
        477.452,    0.000204179,    0.000204179,    0.000204179,    0.000204179,    0.000204179,    0.000204179,    0.000204179,    0.000204179,    0.000204179,    0.000204179,    0.000204179,    0.000204179,    0.000204179
        500.031,    0.000160928,    0.000160928,    0.000160928,    0.000160928,    0.000160928,    0.000160928,    0.000160928,    0.000160928,    0.000160928,    0.000160928,    0.000160928,    0.000160928,    0.000160928
        523.677,    0.000190428,    0.000190428,    0.000190428,    0.000190428,    0.000190428,    0.000190428,    0.000190428,    0.000190428,    0.000190428,    0.000190428,    0.000190428,    0.000190428,    0.000190428
        548.442,    0.000248083,    0.000248083,    0.000248083,    0.000248083,    0.000248083,    0.000248083,    0.000248083,    0.000248083,    0.000248083,    0.000248083,    0.000248083,    0.000248083,    0.000248083
        574.377,    0.000355689,    0.000355689,    0.000355689,    0.000355689,    0.000355689,    0.000355689,    0.000355689,    0.000355689,    0.000355689,    0.000355689,    0.000355689,    0.000355689,    0.000355689
         601.54,    0.000250676,    0.000250676,    0.000250676,    0.000250676,    0.000250676,    0.000250676,    0.000250676,    0.000250676,    0.000250676,    0.000250676,    0.000250676,    0.000250676,    0.000250676
        629.986,    0.000347096,    0.000347096,    0.000347096,    0.000347096,    0.000347096,    0.000347096,    0.000347096,    0.000347096,    0.000347096,    0.000347096,    0.000347096,    0.000347096,    0.000347096
        659.778,    0.000407359,    0.000407359,    0.000407359,    0.000407359,    0.000407359,    0.000407359,    0.000407359,    0.000407359,    0.000407359,    0.000407359,    0.000407359,    0.000407359,    0.000407359
        690.979,     0.00034473,     0.00034473,     0.00034473,     0.00034473,     0.00034473,     0.00034473,     0.00034473,     0.00034473,     0.00034473,     0.00034473,     0.00034473,     0.00034473,     0.00034473
        723.655,    0.000677757,    0.000677757,    0.000677757,    0.000677757,    0.000677757,    0.000677757,    0.000677757,    0.000677757,    0.000677757,    0.000677757,    0.000677757,    0.000677757,    0.000677757
        757.877,    0.000616087,    0.000616087,    0.000616087,    0.000616087,    0.000616087,    0.000616087,    0.000616087,    0.000616087,    0.000616087,    0.000616087,    0.000616087,    0.000616087,    0.000616087
        793.717,    0.000448565,    0.000448565,    0.000448565,    0.000448565,    0.000448565,    0.000448565,    0.000448565,    0.000448565,    0.000448565,    0.000448565,    0.000448565,    0.000448565,    0.000448565
        831.251,     0.00068727,     0.00068727,     0.00068727,     0.00068727,     0.00068727,     0.00068727,     0.00068727,     0.00068727,     0.00068727,     0.00068727,     0.00068727,     0.00068727,     0.00068727
        870.561,    0.000415879,    0.000415879,    0.000415879,    0.000415879,    0.000415879,    0.000415879,    0.000415879,    0.000415879,    0.000415879,    0.000415879,    0.000415879,    0.000415879,    0.000415879
         911.73,    0.000748948,    0.000748948,    0.000748948,    0.000748948,    0.000748948,    0.000748948,    0.000748948,    0.000748948,    0.000748948,    0.000748948,    0.000748948,    0.000748948,    0.000748948
        954.846,    0.000804517,    0.000804517,    0.000804517,    0.000804517,    0.000804517,    0.000804517,    0.000804517,    0.000804517,    0.000804517,    0.000804517,    0.000804517,    0.000804517,    0.000804517
         1000.0,    0.000458299,    0.000458299,    0.000458299,    0.000458299,    0.000458299,    0.000458299,    0.000458299,    0.000458299,    0.000458299,    0.000458299,    0.000458299,    0.000458299,    0.000458299



==> data/fourier_analysis/nda_partially_void_c_0_9.csv <==
                             x,        nda_none_local_combined,    nda_none_local_conservative,         nda_none_local_current,           nda_none_local_saaft,    nda_none_non_local_combined, nda_none_non_local_conservative,     nda_none_non_local_current,       nda_none_non_local_saaft,        nda_void_local_combined,    nda_void_local_conservative,         nda_void_local_current,           nda_void_local_saaft,    nda_void_non_local_combined, nda_void_non_local_conservative,     nda_void_non_local_current,       nda_void_non_local_saaft
                         0.001,                            nan,                            nan,                            nan,                            nan,                       0.193849,                            nan,                       0.193849,                       0.193849,                            nan,                            nan,                            nan,                            nan,                       0.193849,                            nan,                       0.193849,                       0.193849
                    0.00114976,                            nan,                            nan,                            nan,                            nan,                       0.193731,                            nan,                       0.193731,                       0.193731,                            nan,                            nan,                            nan,                            nan,                       0.193731,                            nan,                       0.193731,                       0.193731
                    0.00132194,                            nan,                            nan,                            nan,                            nan,                       0.193561,                            nan,                       0.193561,                       0.193561,                            nan,                            nan,                            nan,                            nan,                       0.193561,                            nan,                       0.193561,                       0.193561
                    0.00151991,                            nan,                            nan,                            nan,                            nan,                       0.193758,                            nan,                       0.193758,                       0.193758,                            nan,                            nan,                            nan,                            nan,                       0.193758,                            nan,                       0.193758,                       0.193758
                    0.00174753,                            nan,                            nan,                            nan,                            nan,                       0.193859,                            nan,                       0.193859,                       0.193859,                            nan,                            nan,                            nan,                            nan,                       0.193859,                            nan,                       0.193859,                       0.193859
                    0.00200923,                            nan,                            nan,                            nan,                            nan,                       0.193862,                            nan,                       0.193862,                       0.193862,                            nan,                            nan,                            nan,                            nan,                       0.193862,                            nan,                       0.193862,                       0.193862
                    0.00231013,                            nan,                            nan,                            nan,                            nan,                       0.193766,                            nan,                       0.193766,                       0.193765,                            nan,                            nan,                            nan,                            nan,                       0.193765,                            nan,                       0.193765,                       0.193765
                    0.00265609,                            nan,                            nan,                            nan,                            nan,                       0.193567,                            nan,                       0.193567,                       0.193567,                            nan,                            nan,                            nan,                            nan,                       0.193567,                            nan,                       0.193567,                       0.193567
                    0.00305386,                            nan,                            nan,                            nan,                            nan,                       0.193727,                            nan,                       0.193727,                       0.193727,                            nan,                            nan,                            nan,                            nan,                       0.193726,                            nan,                       0.193726,                       0.193726
                    0.00351119,                            nan,                            nan,                            nan,                            nan,                       0.193849,                            nan,                       0.193849,                       0.193849,                            nan,                            nan,                            nan,                            nan,                       0.193848,                            nan,                       0.193848,                       0.193848
                    0.00403702,                            nan,                            nan,                            nan,                            nan,                       0.193874,                            nan,                       0.193874,                       0.193874,                            nan,                            nan,                            nan,                            nan,                       0.193873,                            nan,                       0.193873,                       0.193873
                    0.00464159,                            nan,                            nan,                            nan,                            nan,                       0.193799,                            nan,                       0.193799,                       0.193799,                            nan,                            nan,                            nan,                            nan,                       0.193799,                            nan,                       0.193799,                       0.193799
                     0.0053367,                            nan,                            nan,                            nan,                            nan,                       0.193625,                            nan,                       0.193625,                       0.193625,                            nan,                            nan,                            nan,                            nan,                       0.193624,                            nan,                       0.193624,                       0.193624
                    0.00613591,                            nan,                            nan,                            nan,                            nan,                       0.193347,                            nan,                       0.193347,                       0.193347,                            nan,                            nan,                            nan,                            nan,                       0.193347,                            nan,                       0.193347,                       0.193347
                     0.0070548,                            nan,                            nan,                            nan,                            nan,                       0.189219,                            nan,                       0.189219,                       0.189219,                            nan,                            nan,                            nan,                            nan,                       0.189221,                            nan,                       0.189221,                        0.18922
                    0.00811131,                            nan,                            nan,                            nan,                            nan,                       0.190731,                            nan,                       0.190731,                        0.19073,                            nan,                            nan,                            nan,                            nan,                       0.190724,                            nan,                       0.190724,                       0.190724
                    0.00932603,                            nan,                            nan,                            nan,                            nan,                       0.193696,                            nan,                       0.193696,                       0.193695,                            nan,                            nan,                            nan,                            nan,                       0.193691,                            nan,                       0.193691,                        0.19369
                     0.0107227,                            nan,                            nan,                            nan,                            nan,                       0.193028,                            nan,                       0.193028,                       0.193027,                            nan,                            nan,                            nan,                            nan,                       0.193026,                            nan,                       0.193026,                       0.193025
                     0.0123285,                            nan,                            nan,                            nan,                            nan,                       0.192679,                            nan,                       0.192679,                       0.192678,                            nan,                            nan,                            nan,                            nan,                       0.192667,                            nan,                       0.192667,                       0.192666
                     0.0141747,                            nan,                            nan,                            nan,                            nan,                       0.193875,                            nan,                       0.193875,                       0.193873,                            nan,                            nan,                            nan,                            nan,                       0.193868,                            nan,                       0.193868,                       0.193865
                     0.0162975,                            nan,                            nan,                            nan,                            nan,                       0.193131,                            nan,                       0.193131,                       0.193128,                            nan,                            nan,                            nan,                            nan,                       0.193112,                            nan,                       0.193112,                       0.193108
                     0.0187382,                            nan,                            nan,                            nan,                            nan,                        0.19377,                            nan,                        0.19377,                       0.193766,                            nan,                            nan,                            nan,                            nan,                       0.193761,                            nan,                       0.193761,                       0.193755
                     0.0215443,                            nan,                            nan,                            nan,                            nan,                       0.193984,                            nan,                       0.193984,                       0.193978,                            nan,                            nan,                            nan,                            nan,                       0.193962,                            nan,                       0.193962,                       0.193953
                     0.0247708,                            nan,                            nan,                            nan,                            nan,                       0.193834,                            nan,                       0.193834,                       0.193823,                            nan,                            nan,                            nan,                            nan,                       0.193799,                            nan,                       0.193799,                       0.193785
                     0.0284804,                            nan,                            nan,                            nan,                            nan,                        0.19384,                            nan,                        0.19384,                       0.193824,                            nan,                            nan,                            nan,                            nan,                       0.193793,                            nan,                       0.193793,                       0.193771
                     0.0327455,                            nan,                            nan,                            nan,                            nan,                        0.19404,                            nan,                        0.19404,                       0.194016,                            nan,                            nan,                            nan,                            nan,                       0.193982,                            nan,                       0.193982,                        0.19395
                     0.0376494,                            nan,                            nan,                            nan,                            nan,                       0.194296,                            nan,                       0.194296,                        0.19426,                            nan,                            nan,                            nan,                            nan,                       0.194232,                            nan,                       0.194232,                       0.194183
                     0.0432876,                            nan,                            nan,                            nan,                            nan,                       0.194406,                            nan,                       0.194406,                       0.194354,                            nan,                            nan,                            nan,                            nan,                       0.194345,                            nan,                       0.194345,                       0.194271
                     0.0497702,                            nan,                            nan,                            nan,                            nan,                        0.19463,                            nan,                        0.19463,                       0.194547,                            nan,                            nan,                            nan,                            nan,                       0.194522,                            nan,                       0.194522,                       0.194409
                     0.0572237,                            nan,                            nan,                            nan,                            nan,                       0.194839,                            nan,                       0.194839,                       0.194713,                            nan,                            nan,                            nan,                            nan,                       0.194688,                            nan,                       0.194688,                       0.194516
                     0.0657933,                            nan,                            nan,                            nan,                            nan,                       0.195196,                            nan,                       0.195196,                       0.195007,                            nan,                            nan,                            nan,                            nan,                       0.195011,                            nan,                       0.195011,                        0.19475
                     0.0756463,                            nan,                            nan,                            nan,                            nan,                       0.195635,                            nan,                       0.195635,                       0.195356,                            nan,                            nan,                            nan,                            nan,                       0.195431,                            nan,                       0.195431,                       0.195038
                     0.0869749,                            nan,                            nan,                            nan,                            nan,                       0.196213,                            nan,                       0.196213,                       0.195785,                            nan,                            nan,                            nan,                            nan,                       0.195907,                            nan,                       0.195907,                       0.195311
                           0.1,                            nan,                            nan,                            nan,                            nan,                       0.196033,                            nan,                       0.196978,                       0.196337,                            nan,                            nan,                            nan,                            nan,                       0.195667,                            nan,                       0.196569,                       0.195667
                      0.114976,                            nan,                            nan,                            nan,                            nan,                       0.196757,                            nan,                       0.198021,                       0.197225,                            nan,                            nan,                            nan,                            nan,                       0.196252,                            nan,                       0.197431,                       0.196253
                      0.132194,                            nan,                            nan,                            nan,                            nan,                       0.197812,                            nan,                       0.199501,                       0.198561,                            nan,                            nan,                            nan,                            nan,                        0.19702,                            nan,                       0.198565,                        0.19702
                      0.151991,                            nan,                            nan,                            nan,                            nan,                       0.199346,                            nan,                       0.201609,                       0.200566,                            nan,                            nan,                            nan,                            nan,                       0.198024,                            nan,                        0.20004,                       0.198025
                      0.174753,                            nan,                            nan,                            nan,                            nan,                       0.201704,                            nan,                        0.20472,                       0.203584,                            nan,                            nan,                            nan,                            nan,                       0.199405,                            nan,                       0.202026,                       0.199407
                      0.200923,                            nan,                            nan,                            nan,                            nan,                       0.205284,                            nan,                       0.209263,                       0.208105,                            nan,                            nan,                            nan,                            nan,                        0.20129,                            nan,                       0.204697,                       0.201293
                      0.231013,                            nan,                            nan,                            nan,                            nan,                       0.210663,                            nan,                       0.215813,                       0.214674,                            nan,                            nan,                            nan,                            nan,                       0.203927,                            nan,                       0.208312,                       0.203931
                      0.265609,                            nan,                            nan,                            nan,                            nan,                       0.218483,                            nan,                        0.22498,                       0.223727,                            nan,                            nan,                            nan,                            nan,                       0.207711,                            nan,                        0.21333,                       0.207717
                      0.305386,                            nan,                            nan,                            nan,                            nan,                       0.229457,                            nan,                        0.23747,                       0.235565,                            nan,                            nan,                            nan,                            nan,                       0.213267,                            nan,                       0.220439,                       0.213276
                      0.351119,                            nan,                            nan,                            nan,                            nan,                       0.244362,                            nan,                       0.254118,                       0.250344,                            nan,                            nan,                            nan,                            nan,                       0.221495,                            nan,                       0.230642,                       0.221505
                      0.403702,                            nan,                            nan,                            nan,                            nan,                       0.264023,                            nan,                       0.275927,                       0.268002,                            nan,                            nan,                            nan,                            nan,                       0.233508,                            nan,                       0.245281,                       0.233517
                      0.464159,                            nan,                            nan,                            nan,                            nan,                       0.287204,                            nan,                       0.301876,                       0.288123,                            nan,                            nan,                            nan,                            nan,                       0.250358,                            nan,                       0.265761,                        0.25036
                       0.53367,                            nan,                            nan,                            nan,                            nan,                       0.309829,                            nan,                       0.327732,                       0.309829,                            nan,                            nan,                            nan,                            nan,                       0.271047,                            nan,                       0.290252,                       0.271047
                      0.613591,                            nan,                            nan,                            nan,                            nan,                       0.330627,                            nan,                       0.352174,                       0.330627,                            nan,                            nan,                            nan,                            nan,                       0.291359,                            nan,                       0.314806,                       0.291359
                       0.70548,                            nan,                            nan,                            nan,                            nan,                       0.348223,                            nan,                       0.373738,                       0.348223,                            nan,                            nan,                            nan,                            nan,                       0.310512,                            nan,                       0.338788,                       0.310512
                      0.811131,                            nan,                            nan,                            nan,                            nan,                       0.361025,                            nan,                        0.39066,                      -0.361163,                            nan,                            nan,                            nan,                            nan,                       0.327845,                            nan,                       0.361475,                       0.327845
                      0.932603,                            nan,                            nan,                            nan,                            nan,                       0.367274,                            nan,                        0.40091,                      -0.534102,                            nan,                            nan,                            nan,                            nan,                       0.342672,                            nan,                       0.382051,                       0.342672
                       1.07227,                            nan,                            nan,                            nan,                            nan,                       0.365195,                            nan,                       0.402339,                       -0.79406,                            nan,                            nan,                            nan,                            nan,                       0.354328,                            nan,                       0.399647,                       0.354328
                       1.23285,                            nan,                            nan,                            nan,                            nan,                       0.388163,                            nan,                       0.418324,                       -1.15211,                            nan,                            nan,                            nan,                            nan,                       0.362207,                            nan,                       0.413376,                       0.362207
                       1.41747,                            nan,                            nan,                            nan,                            nan,                       0.421051,                            nan,                       0.439439,                       -1.61204,                            nan,                            nan,                            nan,                            nan,                       0.365798,                            nan,                       0.425242,                       0.365798
                       1.62975,                            nan,                            nan,                            nan,                            nan,                       0.452348,                            nan,                       0.462044,                       -2.18051,                            nan,                            nan,                            nan,                            nan,                       0.364704,                            nan,                       0.463945,                       0.364704
                       1.87382,                            nan,                            nan,                            nan,                            nan,                       0.479947,                            nan,                       0.506255,                       -2.85272,                            nan,                            nan,                            nan,                            nan,                       0.358665,                            nan,                       0.501638,                       0.358665
                       2.15443,                            nan,                            nan,                            nan,                            nan,                       0.501179,                            nan,                       0.556284,                       -3.61038,                            nan,                            nan,                            nan,                            nan,                       0.354986,                            nan,                       0.536808,                       0.354986
                       2.47708,                            nan,                            nan,                            nan,                            nan,                       0.519633,                            nan,                       0.599279,                       -4.42322,                            nan,                            nan,                            nan,                            nan,                       0.362598,                            nan,                       0.567705,                       0.362598
                       2.84804,                            nan,                            nan,                            nan,                            nan,                        0.54694,                            nan,                       0.630419,                       -5.25333,                            nan,                            nan,                            nan,                            nan,                       0.365827,                            nan,                       0.592431,                       0.365827
                       3.27455,                            nan,                            nan,                            nan,                            nan,                       0.558921,                            nan,                       0.646264,                          -6.06,                            nan,                            nan,                            nan,                            nan,                       0.364257,                            nan,                       0.609087,                       0.364257
                       3.76494,                            nan,                            nan,                            nan,                            nan,                       0.554986,                            nan,                       0.645175,                       -6.80328,                            nan,                            nan,                            nan,                            nan,                       0.357607,                            nan,                       0.615949,                       0.357607
                       4.32876,                            nan,                            nan,                            nan,                            nan,                       0.536155,                            nan,                       0.627269,                        -7.6118,                            nan,                            nan,                            nan,                            nan,                       0.345751,                            nan,                       0.611671,                       0.345751
                       4.97702,                            nan,                            nan,                            nan,                            nan,                       0.504567,                            nan,                       0.594146,                       -8.15495,                            nan,                            nan,                            nan,                            nan,                       0.328747,                            nan,                       0.595489,                       0.328747
                       5.72237,                            nan,                            nan,                            nan,                            nan,                       0.463046,                            nan,                       0.548543,                        -8.4053,                            nan,                            nan,                            nan,                            nan,                       0.306898,                            nan,                       0.567408,                       0.306898
                       6.57933,                            nan,                            nan,                            nan,                            nan,                       0.414771,                            nan,                       0.493952,                       -8.48597,                            nan,                            nan,                            nan,                            nan,                       0.280803,                            nan,                       0.528329,                       -0.30156
                       7.56463,                            nan,                            nan,                            nan,                            nan,                       0.363002,                            nan,                       0.434225,                       -8.48405,                            nan,                            nan,                            nan,                            nan,                       0.251392,                            nan,                       0.480082,                      -0.338786
                       8.69749,                            nan,                            nan,                            nan,                            nan,                       0.310802,                            nan,                       0.373136,                       -8.31171,                            nan,                            nan,                            nan,                            nan,                       0.219896,                            nan,                         0.4253,                      -0.387569
                            10,                            nan,                            nan,                            nan,                            nan,                       0.260761,                            nan,                       0.313973,                       -7.99034,                            nan,                            nan,                            nan,                            nan,                       0.187742,                            nan,                       0.367129,                      -0.448359
                       11.4976,                            nan,                            nan,                            nan,                            nan,                       0.214808,                            nan,                       0.259239,                       -7.55055,                            nan,                            nan,                            nan,                            nan,                       0.156376,                            nan,                       0.308812,                      -0.520279
                       13.2194,                            nan,                            nan,                            nan,                            nan,                       0.174131,                            nan,                       0.210526,                       -7.02735,                            nan,                            nan,                            nan,                            nan,                       0.127072,                            nan,                       0.253253,                      -0.601111
                       15.1991,                            nan,                            nan,                            nan,                            nan,                       0.139225,                            nan,                       0.168559,                       -6.45526,                            nan,                            nan,                            nan,                            nan,                       0.100782,                            nan,                       0.202678,                      -0.687489
                       17.4753,                            nan,                            nan,                            nan,                            nan,                       0.110041,                            nan,                       0.133369,                       -5.86466,                            nan,                            nan,                            nan,                            nan,                      0.0840113,                            nan,                       0.158474,                      -0.775229
                       20.0923,                            nan,                            nan,                            nan,                            nan,                      0.0861553,                            nan,                       0.104506,                       -5.27979,                            nan,                            nan,                            nan,                            nan,                      0.0739412,                            nan,                       0.121213,                      -0.859713
                       23.1013,                            nan,                            nan,                            nan,                            nan,                       0.066942,                            nan,                      0.0812513,                       -4.71824,                            nan,                            nan,                            nan,                            nan,                      0.0635665,                            nan,                      0.0908015,                      -0.936273
                       26.5609,                            nan,                            nan,                            nan,                            nan,                      0.0516987,                            nan,                      0.0627797,                       -4.19154,                            nan,                            nan,                            nan,                            nan,                      0.0533866,                            nan,                      0.0666923,                       -1.01793
                       30.5386,                            nan,                            nan,                            nan,                            nan,                      0.0397364,                            nan,                       0.048271,                       -3.70623,                            nan,                            nan,                            nan,                            nan,                      0.0438371,                            nan,                      0.0526467,                       -1.10619
                       35.1119,                            nan,                            nan,                            nan,                            nan,                      0.0304285,                            nan,                      0.0369742,                       -3.26507,                            nan,                            nan,                            nan,                            nan,                      0.0352388,                            nan,                      0.0420121,                       -1.17398
                       40.3702,                            nan,                            nan,                            nan,                            nan,                      0.0232339,                            nan,                      0.0282379,                       -2.86817,                            nan,                            nan,                            nan,                            nan,                      0.0277799,                            nan,                       0.032958,                       -1.21794
                       46.4159,                            nan,                            nan,                            nan,                            nan,                      0.0177011,                            nan,                      0.0215169,                       -2.51391,                            nan,                            nan,                            nan,                            nan,                      0.0215246,                            nan,                      0.0254662,                       -1.23642
                        53.367,                            nan,                            nan,                            nan,                            nan,                      0.0134629,                            nan,                      0.0163671,                        -2.1996,                            nan,                            nan,                            nan,                            nan,                      0.0164353,                            nan,                      0.0194265,                       -1.22957
                       61.3591,                            nan,                            nan,                            nan,                            nan,                      0.0102262,                            nan,                      0.0124333,                       -1.92201,                            nan,                            nan,                            nan,                            nan,                      0.0124035,                            nan,                      0.0146687,                        -1.1993
                        70.548,                            nan,                            nan,                            nan,                            nan,                     0.00775992,                            nan,                     0.00943537,                       -1.67773,                            nan,                            nan,                            nan,                            nan,                     0.00928091,                            nan,                       0.010994,                       -1.14901
                       81.1131,                            nan,                            nan,                            nan,                            nan,                     0.00588401,                            nan,                     0.00715481,                       -1.46332,                            nan,                            nan,                            nan,                            nan,                     0.00690594,                            nan,                      0.0082005,                       -1.08307
                       93.2603,                            nan,                            nan,                            nan,                            nan,                     0.00445904,                            nan,                     0.00542229,                       -1.27553,                            nan,                            nan,                            nan,                            nan,                     0.00512393,                            nan,                     0.00610188,                       -1.00626
                       107.227,                            nan,                            nan,                            nan,                            nan,                     0.00337769,                            nan,                     0.00410747,                       -1.11131,                            nan,                            nan,                            nan,                            nan,                     0.00379898,                            nan,                      0.0045377,                      -0.923222
                       123.285,                            nan,                            nan,                            nan,                            nan,                     0.00255773,                            nan,                     0.00311042,                       -0.96788,                            nan,                            nan,                            nan,                            nan,                     0.00281896,                            nan,                     0.00337702,                      -0.838036
                       141.747,                            nan,                            nan,                            nan,                            nan,                     0.00193634,                            nan,                     0.00235479,                      -0.842718,                            nan,                            nan,                            nan,                            nan,                     0.00209552,                            nan,                     0.00251715,                      -0.753968
                       162.975,                            nan,                            nan,                            nan,                            nan,                     0.00146563,                            nan,                     0.00178239,                      -0.733578,                            nan,                            nan,                            nan,                            nan,                     0.00156128,                            nan,                     0.00187991,                      -0.673411
                       187.382,                            nan,                            nan,                            nan,                            nan,                     0.00110919,                            nan,                     0.00134893,                      -0.638462,                            nan,                            nan,                            nan,                            nan,                     0.00116603,                            nan,                     0.00140686,                      -0.597941
                       215.443,                            nan,                            nan,                            nan,                            nan,                    0.000839347,                            nan,                     0.00102077,                      -0.555603,                            nan,                            nan,                            nan,                            nan,                     0.00087283,                            nan,                     0.00105488,                      -0.528457
                       247.708,                            nan,                            nan,                            nan,                            nan,                    0.000635098,                            nan,                    0.000772375,                      -0.483446,                            nan,                            nan,                            nan,                            nan,                    0.000654689,                            nan,                    0.000792334,                      -0.465336
                       284.804,                            nan,                            nan,                            nan,                            nan,                    0.000480521,                            nan,                    0.000584389,                      -0.420625,                            nan,                            nan,                            nan,                            nan,                    0.000491925,                            nan,                    0.000596005,                      -0.408582
                       327.455,                            nan,                            nan,                            nan,                            nan,                     0.00036355,                            nan,                    0.000442135,                      -0.365943,                            nan,                            nan,                            nan,                            nan,                    0.000370161,                            nan,                    0.000448868,                      -0.357955
                       376.494,                            nan,                            nan,                            nan,                            nan,                    0.000275043,                            nan,                    0.000334497,                      -0.318353,                            nan,                            nan,                            nan,                            nan,                    0.000278863,                            nan,                    0.000338388,                      -0.313064
                       432.876,                            nan,                            nan,                            nan,                            nan,                    0.000208077,                            nan,                    0.000253056,                       -0.27694,                            nan,                            nan,                            nan,                            nan,                     0.00021028,                            nan,                    0.000255299,                      -0.273444
                       497.702,                            nan,                            nan,                            nan,                            nan,                    0.000157413,                            nan,                     0.00019144,                      -0.240906,                            nan,                            nan,                            nan,                            nan,                     0.00015868,                            nan,                    0.000192731,                      -0.238598
                       572.237,                            nan,                            nan,                            nan,                            nan,                    0.000119083,                            nan,                    0.000144825,                      -0.209555,                            nan,                            nan,                            nan,                            nan,                    0.000119811,                            nan,                    0.000145566,                      -0.208032
                       657.933,                            nan,                            nan,                            nan,                            nan,                    9.00849e-05,                            nan,                    0.000109559,                       -0.18228,                            nan,                            nan,                            nan,                            nan,                    9.05032e-05,                            nan,                    0.000109984,                      -0.181276
                       756.463,                            nan,                            nan,                            nan,                            nan,                    6.81478e-05,                            nan,                    8.28794e-05,                      -0.158552,                            nan,                            nan,                            nan,                            nan,                    6.83877e-05,                            nan,                    8.31237e-05,                      -0.157891
                       869.749,                            nan,                            nan,                            nan,                            nan,                    5.15524e-05,                            nan,                    6.26965e-05,                      -0.137911,                            nan,                            nan,                            nan,                            nan,                    5.16899e-05,                            nan,                    6.28366e-05,                      -0.137475
                          1000,                            nan,                            nan,                            nan,                            nan,                    3.89981e-05,                            nan,                    4.74284e-05,                      -0.119956,                            nan,                            nan,                            nan,                            nan,                    3.90769e-05,                            nan,                    4.75086e-05,                      -0.119669


==> data/fourier_analysis/nda_partially_void_c_0_99.csv <==
                             x,        nda_none_local_combined,    nda_none_local_conservative,         nda_none_local_current,           nda_none_local_saaft,    nda_none_non_local_combined, nda_none_non_local_conservative,     nda_none_non_local_current,       nda_none_non_local_saaft,        nda_void_local_combined,    nda_void_local_conservative,         nda_void_local_current,           nda_void_local_saaft,    nda_void_non_local_combined, nda_void_non_local_conservative,     nda_void_non_local_current,       nda_void_non_local_saaft
                         0.001,                            nan,                            nan,                            nan,                            nan,                       0.221052,                            nan,                       0.221052,                       0.221052,                            nan,                            nan,                            nan,                            nan,                       0.221052,                            nan,                       0.221052,                       0.221052
                    0.00114976,                            nan,                            nan,                            nan,                            nan,                       0.221247,                            nan,                       0.221247,                       0.221247,                            nan,                            nan,                            nan,                            nan,                       0.221247,                            nan,                       0.221247,                       0.221247
                    0.00132194,                            nan,                            nan,                            nan,                            nan,                       0.221368,                            nan,                       0.221368,                       0.221368,                            nan,                            nan,                            nan,                            nan,                       0.221368,                            nan,                       0.221368,                       0.221368
                    0.00151991,                            nan,                            nan,                            nan,                            nan,                       0.221386,                            nan,                       0.221386,                       0.221386,                            nan,                            nan,                            nan,                            nan,                       0.221386,                            nan,                       0.221386,                       0.221386
                    0.00174753,                            nan,                            nan,                            nan,                            nan,                         0.2213,                            nan,                         0.2213,                         0.2213,                            nan,                            nan,                            nan,                            nan,                         0.2213,                            nan,                         0.2213,                         0.2213
                    0.00200923,                            nan,                            nan,                            nan,                            nan,                       0.221107,                            nan,                       0.221107,                       0.221107,                            nan,                            nan,                            nan,                            nan,                       0.221107,                            nan,                       0.221107,                       0.221107
                    0.00231013,                            nan,                            nan,                            nan,                            nan,                        0.22121,                            nan,                        0.22121,                        0.22121,                            nan,                            nan,                            nan,                            nan,                        0.22121,                            nan,                        0.22121,                        0.22121
                    0.00265609,                            nan,                            nan,                            nan,                            nan,                       0.221353,                            nan,                       0.221353,                       0.221353,                            nan,                            nan,                            nan,                            nan,                       0.221353,                            nan,                       0.221353,                       0.221353
                    0.00305386,                            nan,                            nan,                            nan,                            nan,                       0.221393,                            nan,                       0.221393,                       0.221393,                            nan,                            nan,                            nan,                            nan,                       0.221393,                            nan,                       0.221393,                       0.221393
                    0.00351119,                            nan,                            nan,                            nan,                            nan,                        0.22133,                            nan,                        0.22133,                        0.22133,                            nan,                            nan,                            nan,                            nan,                        0.22133,                            nan,                        0.22133,                        0.22133
                    0.00403702,                            nan,                            nan,                            nan,                            nan,                       0.221161,                            nan,                       0.221161,                       0.221161,                            nan,                            nan,                            nan,                            nan,                       0.221161,                            nan,                       0.221161,                       0.221161
                    0.00464159,                            nan,                            nan,                            nan,                            nan,                       0.221173,                            nan,                       0.221173,                       0.221173,                            nan,                            nan,                            nan,                            nan,                       0.221172,                            nan,                       0.221172,                       0.221172
                     0.0053367,                            nan,                            nan,                            nan,                            nan,                       0.221339,                            nan,                       0.221339,                       0.221339,                            nan,                            nan,                            nan,                            nan,                       0.221338,                            nan,                       0.221338,                       0.221338
                    0.00613591,                            nan,                            nan,                            nan,                            nan,                       0.221404,                            nan,                       0.221404,                       0.221403,                            nan,                            nan,                            nan,                            nan,                       0.221403,                            nan,                       0.221403,                       0.221402
                     0.0070548,                            nan,                            nan,                            nan,                            nan,                       0.219407,                            nan,                       0.219407,                       0.219407,                            nan,                            nan,                            nan,                            nan,                       0.219408,                            nan,                       0.219408,                       0.219408
                    0.00811131,                            nan,                            nan,                            nan,                            nan,                       0.214941,                            nan,                       0.214941,                        0.21494,                            nan,                            nan,                            nan,                            nan,                       0.214933,                            nan,                       0.214933,                       0.214933
                    0.00932603,                            nan,                            nan,                            nan,                            nan,                       0.219955,                            nan,                       0.219955,                       0.219955,                            nan,                            nan,                            nan,                            nan,                       0.219949,                            nan,                       0.219949,                       0.219949
                     0.0107227,                            nan,                            nan,                            nan,                            nan,                       0.221396,                            nan,                       0.221396,                       0.221395,                            nan,                            nan,                            nan,                            nan,                       0.221394,                            nan,                       0.221394,                       0.221393
                     0.0123285,                            nan,                            nan,                            nan,                            nan,                       0.218798,                            nan,                       0.218798,                       0.218797,                            nan,                            nan,                            nan,                            nan,                       0.218803,                            nan,                       0.218803,                       0.218801
                     0.0141747,                            nan,                            nan,                            nan,                            nan,                       0.221201,                            nan,                       0.221201,                       0.221199,                            nan,                            nan,                            nan,                            nan,                       0.221193,                            nan,                       0.221193,                        0.22119
                     0.0162975,                            nan,                            nan,                            nan,                            nan,                        0.22065,                            nan,                        0.22065,                       0.220648,                            nan,                            nan,                            nan,                            nan,                       0.220652,                            nan,                       0.220652,                       0.220648
                     0.0187382,                            nan,                            nan,                            nan,                            nan,                       0.221426,                            nan,                       0.221426,                       0.221421,                            nan,                            nan,                            nan,                            nan,                       0.221414,                            nan,                       0.221414,                       0.221407
                     0.0215443,                            nan,                            nan,                            nan,                            nan,                       0.220661,                            nan,                       0.220661,                       0.220654,                            nan,                            nan,                            nan,                            nan,                       0.220634,                            nan,                       0.220634,                       0.220624
                     0.0247708,                            nan,                            nan,                            nan,                            nan,                       0.221388,                            nan,                       0.221388,                       0.221378,                            nan,                            nan,                            nan,                            nan,                       0.221383,                            nan,                       0.221383,                       0.221367
                     0.0284804,                            nan,                            nan,                            nan,                            nan,                       0.221647,                            nan,                       0.221647,                       0.221631,                            nan,                            nan,                            nan,                            nan,                       0.221631,                            nan,                       0.221631,                       0.221607
                     0.0327455,                            nan,                            nan,                            nan,                            nan,                        0.22175,                            nan,                        0.22175,                       0.221726,                            nan,                            nan,                            nan,                            nan,                       0.221727,                            nan,                       0.221727,                       0.221692
                     0.0376494,                            nan,                            nan,                            nan,                            nan,                       0.221826,                            nan,                       0.221826,                        0.22179,                            nan,                            nan,                            nan,                            nan,                       0.221803,                            nan,                       0.221803,                       0.221749
                     0.0432876,                            nan,                            nan,                            nan,                            nan,                       0.221781,                            nan,                       0.221781,                       0.221729,                            nan,                            nan,                            nan,                            nan,                       0.221769,                            nan,                       0.221769,                       0.221688
                     0.0497702,                            nan,                            nan,                            nan,                            nan,                       0.222232,                            nan,                       0.222232,                       0.222147,                            nan,                            nan,                            nan,                            nan,                       0.222171,                            nan,                       0.222171,                       0.222047
                     0.0572237,                            nan,                            nan,                            nan,                            nan,                       0.222428,                            nan,                       0.222428,                       0.222295,                            nan,                            nan,                            nan,                            nan,                       0.222323,                            nan,                       0.222323,                       0.222134
                     0.0657933,                            nan,                            nan,                            nan,                            nan,                       0.222779,                            nan,                       0.222779,                       0.222579,                            nan,                            nan,                            nan,                            nan,                       0.222649,                            nan,                       0.222649,                       0.222366
                     0.0756463,                            nan,                            nan,                            nan,                            nan,                       0.223307,                            nan,                       0.223307,                        0.22301,                            nan,                            nan,                            nan,                            nan,                        0.22316,                            nan,                        0.22316,                       0.222726
                     0.0869749,                            nan,                            nan,                            nan,                            nan,                       0.223893,                            nan,                       0.223893,                       0.223462,                            nan,                            nan,                            nan,                            nan,                       0.223766,                            nan,                       0.223766,                       0.223113
                           0.1,                            nan,                            nan,                            nan,                            nan,                       0.223701,                            nan,                       0.224739,                       0.224084,                            nan,                            nan,                            nan,                            nan,                       0.223536,                            nan,                       0.224525,                       0.223536
                      0.114976,                            nan,                            nan,                            nan,                            nan,                       0.224482,                            nan,                       0.225872,                       0.225055,                            nan,                            nan,                            nan,                            nan,                       0.224214,                            nan,                       0.225509,                       0.224214
                      0.132194,                            nan,                            nan,                            nan,                            nan,                        0.22557,                            nan,                        0.22743,                       0.226533,                            nan,                            nan,                            nan,                            nan,                       0.225104,                            nan,                       0.226805,                       0.225105
                      0.151991,                            nan,                            nan,                            nan,                            nan,                       0.227203,                            nan,                       0.229689,                       0.228684,                            nan,                            nan,                            nan,                            nan,                       0.226294,                            nan,                       0.228514,                       0.226295
                      0.174753,                            nan,                            nan,                            nan,                            nan,                       0.229609,                            nan,                        0.23293,                       0.231946,                            nan,                            nan,                            nan,                            nan,                        0.22788,                            nan,                       0.230758,                       0.227882
                      0.200923,                            nan,                            nan,                            nan,                            nan,                       0.233239,                            nan,                       0.237633,                       0.236805,                            nan,                            nan,                            nan,                            nan,                        0.23002,                            nan,                       0.233745,                       0.230023
                      0.231013,                            nan,                            nan,                            nan,                            nan,                       0.238689,                            nan,                         0.2444,                       0.243851,                            nan,                            nan,                            nan,                            nan,                       0.232956,                            nan,                       0.237765,                       0.232961
                      0.265609,                            nan,                            nan,                            nan,                            nan,                       0.246598,                            nan,                       0.253848,                       0.253594,                            nan,                            nan,                            nan,                            nan,                       0.237066,                            nan,                       0.243212,                       0.237074
                      0.305386,                            nan,                            nan,                            nan,                            nan,                       0.257763,                            nan,                        0.26674,                       0.266421,                            nan,                            nan,                            nan,                            nan,                       0.242917,                            nan,                       0.250753,                       0.242929
                      0.351119,                            nan,                            nan,                            nan,                            nan,                       0.273057,                            nan,                       0.283992,                       0.282498,                            nan,                            nan,                            nan,                            nan,                       0.251324,                            nan,                       0.261287,                       0.251338
                      0.403702,                            nan,                            nan,                            nan,                            nan,                       0.293427,                            nan,                       0.306704,                       0.301731,                            nan,                            nan,                            nan,                            nan,                       0.263321,                            nan,                       0.276054,                       0.263336
                      0.464159,                            nan,                            nan,                            nan,                            nan,                       0.319066,                            nan,                       0.335365,                       0.323584,                            nan,                            nan,                            nan,                            nan,                       0.279956,                            nan,                       0.296472,                       0.279966
                       0.53367,                            nan,                            nan,                            nan,                            nan,                       0.345327,                            nan,                        0.36528,                       0.346986,                            nan,                            nan,                            nan,                            nan,                       0.301967,                            nan,                       0.323364,                       0.301967
                      0.613591,                            nan,                            nan,                            nan,                            nan,                       0.370124,                            nan,                       0.394245,                       0.370411,                            nan,                            nan,                            nan,                            nan,                       0.325915,                            nan,                       0.352142,                       0.325915
                       0.70548,                            nan,                            nan,                            nan,                            nan,                       0.392121,                            nan,                       0.420854,                       0.392121,                            nan,                            nan,                            nan,                            nan,                       0.349195,                            nan,                       0.380994,                       0.349195
                      0.811131,                            nan,                            nan,                            nan,                            nan,                       0.409778,                            nan,                       0.443415,                      -0.532982,                            nan,                            nan,                            nan,                            nan,                       0.371273,                            nan,                       0.409358,                       0.371273
                      0.932603,                            nan,                            nan,                            nan,                            nan,                       0.421378,                            nan,                       0.459969,                      -0.754326,                            nan,                            nan,                            nan,                            nan,                       0.391632,                            nan,                       0.436637,                       0.391632
                       1.07227,                            nan,                            nan,                            nan,                            nan,                       0.425166,                            nan,                       0.468409,                       -1.07775,                            nan,                            nan,                            nan,                            nan,                       0.409818,                            nan,                       0.462233,                       0.409818
                       1.23285,                            nan,                            nan,                            nan,                            nan,                       0.442338,                            nan,                       0.469385,                       -1.55087,                            nan,                            nan,                            nan,                            nan,                       0.425485,                            nan,                       0.485593,                       0.425485
                       1.41747,                            nan,                            nan,                            nan,                            nan,                       0.485752,                            nan,                       0.496727,                       -2.23928,                            nan,                            nan,                            nan,                            nan,                       0.438418,                            nan,                       0.506245,                       0.438418
                       1.62975,                            nan,                            nan,                            nan,                            nan,                       0.530764,                            nan,                       0.530764,                       -3.21124,                            nan,                            nan,                            nan,                            nan,                       0.448535,                            nan,                       0.525551,                       0.448535
                       1.87382,                            nan,                            nan,                            nan,                            nan,                        0.57644,                            nan,                        0.57644,                        -4.5061,                            nan,                            nan,                            nan,                            nan,                       0.455863,                            nan,                       0.573528,                       0.455863
                       2.15443,                            nan,                            nan,                            nan,                            nan,                       0.621524,                            nan,                       0.621524,                       -6.18097,                            nan,                            nan,                            nan,                            nan,                       0.460492,                            nan,                       0.621194,                       0.460492
                       2.47708,                            nan,                            nan,                            nan,                            nan,                       0.664481,                            nan,                       0.664481,                        -8.2751,                            nan,                            nan,                            nan,                            nan,                       0.462522,                            nan,                       0.667347,                       0.462522
                       2.84804,                            nan,                            nan,                            nan,                            nan,                       0.703582,                            nan,                       0.703582,                       -10.7865,                            nan,                            nan,                            nan,                            nan,                       0.462011,                            nan,                       0.710718,                       0.462011
                       3.27455,                            nan,                            nan,                            nan,                            nan,                       0.737001,                            nan,                       0.738609,                       -13.6502,                            nan,                            nan,                            nan,                            nan,                       0.458934,                            nan,                       0.750068,                       0.458934
                       3.76494,                            nan,                            nan,                            nan,                            nan,                       0.762949,                            nan,                       0.785992,                       -16.7305,                            nan,                            nan,                            nan,                            nan,                       0.455336,                            nan,                        0.78428,                      -0.464213
                       4.32876,                            nan,                            nan,                            nan,                            nan,                       0.779812,                            nan,                       0.824756,                       -19.8406,                            nan,                            nan,                            nan,                            nan,                       0.459227,                            nan,                       0.812424,                       -0.47642
                       4.97702,                            nan,                            nan,                            nan,                            nan,                       0.786274,                            nan,                       0.853666,                       -22.7855,                            nan,                            nan,                            nan,                            nan,                       0.460295,                            nan,                       0.833774,                      -0.498716
                       5.72237,                            nan,                            nan,                            nan,                            nan,                       0.781404,                            nan,                       0.871965,                       -25.4108,                            nan,                            nan,                            nan,                            nan,                       0.458544,                            nan,                       0.847778,                       -0.53719
                       6.57933,                            nan,                            nan,                            nan,                            nan,                       0.777391,                            nan,                       0.879322,                       -27.6333,                            nan,                            nan,                            nan,                            nan,                       0.453885,                            nan,                       0.853981,                       -0.59963
                       7.56463,                            nan,                            nan,                            nan,                            nan,                       0.766345,                            nan,                       0.875713,                       -29.4419,                            nan,                            nan,                            nan,                            nan,                       0.446114,                            nan,                       0.851943,                      -0.696455
                       8.69749,                            nan,                            nan,                            nan,                            nan,                       0.746194,                            nan,                        0.86126,                       -30.8756,                            nan,                            nan,                            nan,                            nan,                       0.434916,                            nan,                       0.841168,                      -0.844603
                            10,                            nan,                            nan,                            nan,                            nan,                       0.717736,                            nan,                       0.836133,                       -31.9901,                            nan,                            nan,                            nan,                            nan,                       0.419883,                            nan,                        0.82108,                       -1.08903
                       11.4976,                            nan,                            nan,                            nan,                            nan,                       0.681587,                            nan,                       0.800582,                       -32.8294,                            nan,                            nan,                            nan,                            nan,                       0.400576,                            nan,                        0.79106,                       -1.45449
                       13.2194,                            nan,                            nan,                            nan,                            nan,                       0.638323,                            nan,                       0.755068,                       -33.5647,                            nan,                            nan,                            nan,                            nan,                       0.376612,                            nan,                       0.750582,                       -1.95175
                       15.1991,                            nan,                            nan,                            nan,                            nan,                       0.588698,                            nan,                       0.700469,                       -33.8683,                            nan,                            nan,                            nan,                            nan,                       0.347797,                            nan,                       0.699436,                       -2.60557
                       17.4753,                            nan,                            nan,                            nan,                            nan,                       0.533847,                            nan,                       0.638254,                       -33.6858,                            nan,                            nan,                            nan,                            nan,                       0.314294,                            nan,                       0.638037,                       -3.43048
                       20.0923,                            nan,                            nan,                            nan,                            nan,                       0.475386,                            nan,                       0.570544,                       -33.2958,                            nan,                            nan,                            nan,                            nan,                       0.276786,                            nan,                       0.567745,                        -4.4209
                       23.1013,                            nan,                            nan,                            nan,                            nan,                       0.415354,                            nan,                        0.50001,                       -32.5041,                            nan,                            nan,                            nan,                            nan,                       0.261838,                            nan,                       0.491072,                       -5.54166
                       26.5609,                            nan,                            nan,                            nan,                            nan,                       0.355998,                            nan,                       0.429575,                        -31.308,                            nan,                            nan,                            nan,                            nan,                       0.258905,                            nan,                       0.411624,                       -6.72389
                       30.5386,                            nan,                            nan,                            nan,                            nan,                       0.299474,                            nan,                       0.362035,                       -29.7424,                            nan,                            nan,                            nan,                            nan,                       0.247932,                            nan,                       0.333667,                       -7.87097
                       35.1119,                            nan,                            nan,                            nan,                            nan,                       0.247544,                            nan,                       0.299683,                       -27.8757,                            nan,                            nan,                            nan,                            nan,                       0.228882,                            nan,                       0.274824,                       -8.87589
                       40.3702,                            nan,                            nan,                            nan,                            nan,                       0.201395,                            nan,                        0.24408,                       -25.7977,                            nan,                            nan,                            nan,                            nan,                         0.2033,                            nan,                       0.242184,                       -9.64477
                       46.4159,                            nan,                            nan,                            nan,                            nan,                       0.161583,                            nan,                       0.195993,                       -23.6045,                            nan,                            nan,                            nan,                            nan,                       0.173874,                            nan,                       0.206176,                       -10.4157
                        53.367,                            nan,                            nan,                            nan,                            nan,                       0.128109,                            nan,                        0.15549,                       -21.3852,                            nan,                            nan,                            nan,                            nan,                       0.143645,                            nan,                        0.16998,                       -11.0794
                       61.3591,                            nan,                            nan,                            nan,                            nan,                       0.100569,                            nan,                       0.122123,                       -19.2133,                            nan,                            nan,                            nan,                            nan,                       0.115207,                            nan,                       0.136312,                       -11.3888
                        70.548,                            nan,                            nan,                            nan,                            nan,                       0.078315,                            nan,                      0.0951346,                       -17.1433,                            nan,                            nan,                            nan,                            nan,                      0.0902382,                            nan,                       0.106908,                       -11.3529
                       81.1131,                            nan,                            nan,                            nan,                            nan,                      0.0605911,                            nan,                      0.0736248,                       -15.2111,                            nan,                            nan,                            nan,                            nan,                      0.0694494,                            nan,                      0.0824636,                       -11.0199
                       93.2603,                            nan,                            nan,                            nan,                            nan,                      0.0466383,                            nan,                      0.0566826,                       -13.4366,                            nan,                            nan,                            nan,                            nan,                      0.0528085,                            nan,                      0.0628789,                       -10.4596
                       107.227,                            nan,                            nan,                            nan,                            nan,                      0.0357543,                            nan,                      0.0434616,                       -11.8275,                            nan,                            nan,                            nan,                            nan,                      0.0398533,                            nan,                       0.047595,                       -9.74578
                       123.285,                            nan,                            nan,                            nan,                            nan,                      0.0273246,                            nan,                      0.0332188,                       -10.3824,                            nan,                            nan,                            nan,                            nan,                      0.0299525,                            nan,                      0.0358761,                       -8.94546
                       141.747,                            nan,                            nan,                            nan,                            nan,                       0.020832,                            nan,                       0.025328,                       -9.09445,                            nan,                            nan,                            nan,                            nan,                      0.0224718,                            nan,                      0.0269893,                       -8.11287
                       162.975,                            nan,                            nan,                            nan,                            nan,                      0.0158525,                            nan,                      0.0192752,                       -7.95312,                            nan,                            nan,                            nan,                            nan,                      0.0168549,                            nan,                      0.0202921,                        -7.2882
                       187.382,                            nan,                            nan,                            nan,                            nan,                      0.0120462,                            nan,                      0.0146478,                        -6.9462,                            nan,                            nan,                            nan,                            nan,                      0.0126493,                            nan,                      0.0152603,                       -6.49876
                       215.443,                            nan,                            nan,                            nan,                            nan,                     0.00914382,                            nan,                      0.0111191,                       -6.06085,                            nan,                            nan,                            nan,                            nan,                     0.00950239,                            nan,                      0.0114834,                       -5.76132
                       247.708,                            nan,                            nan,                            nan,                            nan,                       0.006935,                            nan,                     0.00843336,                       -5.28439,                            nan,                            nan,                            nan,                            nan,                     0.00714623,                            nan,                     0.00864811,                       -5.08469
                       284.804,                            nan,                            nan,                            nan,                            nan,                     0.00525644,                            nan,                     0.00639229,                       -4.60477,                            nan,                            nan,                            nan,                            nan,                     0.00538001,                            nan,                     0.00651795,                       -4.47204
                       327.455,                            nan,                            nan,                            nan,                            nan,                     0.00398226,                            nan,                     0.00484285,                        -4.0108,                            nan,                            nan,                            nan,                            nan,                     0.00405416,                            nan,                       0.004916,                        -3.9228
                       376.494,                            nan,                            nan,                            nan,                            nan,                     0.00301585,                            nan,                     0.00366764,                       -3.49228,                            nan,                            nan,                            nan,                            nan,                     0.00305752,                            nan,                     0.00371004,                       -3.43404
                       432.876,                            nan,                            nan,                            nan,                            nan,                     0.00228334,                            nan,                     0.00277685,                       -3.04002,                            nan,                            nan,                            nan,                            nan,                     0.00230741,                            nan,                     0.00280135,                       -3.00153
                       497.702,                            nan,                            nan,                            nan,                            nan,                     0.00172838,                            nan,                     0.00210196,                        -2.6458,                            nan,                            nan,                            nan,                            nan,                     0.00174226,                            nan,                     0.00211609,                       -2.62039
                       572.237,                            nan,                            nan,                            nan,                            nan,                      0.0013081,                            nan,                     0.00159085,                       -2.30236,                            nan,                            nan,                            nan,                            nan,                     0.00131609,                            nan,                     0.00159898,                       -2.28561
                       657.933,                            nan,                            nan,                            nan,                            nan,                      0.0009899,                            nan,                     0.00120387,                       -2.00328,                            nan,                            nan,                            nan,                            nan,                    0.000994488,                            nan,                     0.00120854,                       -1.99223
                       756.463,                            nan,                            nan,                            nan,                            nan,                    0.000749034,                            nan,                    0.000910945,                       -1.74289,                            nan,                            nan,                            nan,                            nan,                    0.000751668,                            nan,                    0.000913627,                       -1.73561
                       869.749,                            nan,                            nan,                            nan,                            nan,                    0.000566737,                            nan,                    0.000689245,                       -1.51624,                            nan,                            nan,                            nan,                            nan,                    0.000568248,                            nan,                    0.000690783,                       -1.51144
                          1000,                            nan,                            nan,                            nan,                            nan,                    0.000428785,                            nan,                    0.000521474,                         -1.319,                            nan,                            nan,                            nan,                            nan,                    0.000429651,                            nan,                    0.000522356,                       -1.31584


==> data/fourier_analysis/nda_partially_void_c_0_9999.csv <==
                             x,        nda_none_local_combined,    nda_none_local_conservative,         nda_none_local_current,           nda_none_local_saaft,    nda_none_non_local_combined, nda_none_non_local_conservative,     nda_none_non_local_current,       nda_none_non_local_saaft,        nda_void_local_combined,    nda_void_local_conservative,         nda_void_local_current,           nda_void_local_saaft,    nda_void_non_local_combined, nda_void_non_local_conservative,     nda_void_non_local_current,       nda_void_non_local_saaft
                         0.001,                            nan,                            nan,                            nan,                            nan,                       0.224401,                            nan,                       0.224401,                       0.224401,                            nan,                            nan,                            nan,                            nan,                       0.224401,                            nan,                       0.224401,                       0.224401
                    0.00114976,                            nan,                            nan,                            nan,                            nan,                       0.224403,                            nan,                       0.224403,                       0.224403,                            nan,                            nan,                            nan,                            nan,                       0.224403,                            nan,                       0.224403,                       0.224403
                    0.00132194,                            nan,                            nan,                            nan,                            nan,                       0.224569,                            nan,                       0.224569,                       0.224569,                            nan,                            nan,                            nan,                            nan,                       0.224569,                            nan,                       0.224569,                       0.224569
                    0.00151991,                            nan,                            nan,                            nan,                            nan,                       0.224633,                            nan,                       0.224633,                       0.224633,                            nan,                            nan,                            nan,                            nan,                       0.224633,                            nan,                       0.224633,                       0.224633
                    0.00174753,                            nan,                            nan,                            nan,                            nan,                       0.224592,                            nan,                       0.224592,                       0.224592,                            nan,                            nan,                            nan,                            nan,                       0.224592,                            nan,                       0.224592,                       0.224592
                    0.00200923,                            nan,                            nan,                            nan,                            nan,                       0.224446,                            nan,                       0.224446,                       0.224446,                            nan,                            nan,                            nan,                            nan,                       0.224446,                            nan,                       0.224446,                       0.224446
                    0.00231013,                            nan,                            nan,                            nan,                            nan,                       0.224357,                            nan,                       0.224357,                       0.224357,                            nan,                            nan,                            nan,                            nan,                       0.224357,                            nan,                       0.224357,                       0.224357
                    0.00265609,                            nan,                            nan,                            nan,                            nan,                       0.224544,                            nan,                       0.224544,                       0.224544,                            nan,                            nan,                            nan,                            nan,                       0.224544,                            nan,                       0.224544,                       0.224544
                    0.00305386,                            nan,                            nan,                            nan,                            nan,                        0.22463,                            nan,                        0.22463,                        0.22463,                            nan,                            nan,                            nan,                            nan,                        0.22463,                            nan,                        0.22463,                        0.22463
                    0.00351119,                            nan,                            nan,                            nan,                            nan,                       0.224613,                            nan,                       0.224613,                       0.224613,                            nan,                            nan,                            nan,                            nan,                       0.224613,                            nan,                       0.224613,                       0.224613
                    0.00403702,                            nan,                            nan,                            nan,                            nan,                        0.22449,                            nan,                        0.22449,                        0.22449,                            nan,                            nan,                            nan,                            nan,                        0.22449,                            nan,                        0.22449,                        0.22449
                    0.00464159,                            nan,                            nan,                            nan,                            nan,                        0.22431,                            nan,                        0.22431,                        0.22431,                            nan,                            nan,                            nan,                            nan,                       0.224309,                            nan,                       0.224309,                       0.224309
                     0.0053367,                            nan,                            nan,                            nan,                            nan,                       0.224521,                            nan,                       0.224521,                       0.224521,                            nan,                            nan,                            nan,                            nan,                        0.22452,                            nan,                        0.22452,                        0.22452
                    0.00613591,                            nan,                            nan,                            nan,                            nan,                       0.224631,                            nan,                       0.224631,                       0.224631,                            nan,                            nan,                            nan,                            nan,                        0.22463,                            nan,                        0.22463,                        0.22463
                     0.0070548,                            nan,                            nan,                            nan,                            nan,                       0.222929,                            nan,                       0.222929,                       0.222928,                            nan,                            nan,                            nan,                            nan,                        0.22293,                            nan,                        0.22293,                       0.222929
                    0.00811131,                            nan,                            nan,                            nan,                            nan,                       0.217677,                            nan,                       0.217677,                       0.217676,                            nan,                            nan,                            nan,                            nan,                       0.217669,                            nan,                       0.217669,                       0.217668
                    0.00932603,                            nan,                            nan,                            nan,                            nan,                       0.222948,                            nan,                       0.222948,                       0.222947,                            nan,                            nan,                            nan,                            nan,                       0.222942,                            nan,                       0.222942,                       0.222941
                     0.0107227,                            nan,                            nan,                            nan,                            nan,                       0.224665,                            nan,                       0.224665,                       0.224664,                            nan,                            nan,                            nan,                            nan,                       0.224663,                            nan,                       0.224663,                       0.224662
                     0.0123285,                            nan,                            nan,                            nan,                            nan,                       0.222364,                            nan,                       0.222364,                       0.222363,                            nan,                            nan,                            nan,                            nan,                       0.222369,                            nan,                       0.222369,                       0.222367
                     0.0141747,                            nan,                            nan,                            nan,                            nan,                       0.224332,                            nan,                       0.224332,                        0.22433,                            nan,                            nan,                            nan,                            nan,                       0.224323,                            nan,                       0.224323,                        0.22432
                     0.0162975,                            nan,                            nan,                            nan,                            nan,                       0.224068,                            nan,                       0.224068,                       0.224065,                            nan,                            nan,                            nan,                            nan,                       0.224069,                            nan,                       0.224069,                       0.224065
                     0.0187382,                            nan,                            nan,                            nan,                            nan,                         0.2246,                            nan,                         0.2246,                       0.224595,                            nan,                            nan,                            nan,                            nan,                       0.224587,                            nan,                       0.224587,                        0.22458
                     0.0215443,                            nan,                            nan,                            nan,                            nan,                       0.223728,                            nan,                       0.223728,                       0.223722,                            nan,                            nan,                            nan,                            nan,                       0.223735,                            nan,                       0.223735,                       0.223725
                     0.0247708,                            nan,                            nan,                            nan,                            nan,                       0.224715,                            nan,                       0.224715,                       0.224705,                            nan,                            nan,                            nan,                            nan,                       0.224709,                            nan,                       0.224709,                       0.224693
                     0.0284804,                            nan,                            nan,                            nan,                            nan,                       0.224911,                            nan,                       0.224911,                       0.224895,                            nan,                            nan,                            nan,                            nan,                       0.224895,                            nan,                       0.224895,                       0.224871
                     0.0327455,                            nan,                            nan,                            nan,                            nan,                       0.225004,                            nan,                       0.225004,                        0.22498,                            nan,                            nan,                            nan,                            nan,                        0.22498,                            nan,                        0.22498,                       0.224944
                     0.0376494,                            nan,                            nan,                            nan,                            nan,                       0.225107,                            nan,                       0.225107,                       0.225071,                            nan,                            nan,                            nan,                            nan,                       0.225083,                            nan,                       0.225083,                       0.225028
                     0.0432876,                            nan,                            nan,                            nan,                            nan,                       0.225119,                            nan,                       0.225119,                       0.225066,                            nan,                            nan,                            nan,                            nan,                       0.225106,                            nan,                       0.225106,                       0.225024
                     0.0497702,                            nan,                            nan,                            nan,                            nan,                       0.225462,                            nan,                       0.225462,                       0.225376,                            nan,                            nan,                            nan,                            nan,                       0.225398,                            nan,                       0.225398,                       0.225273
                     0.0572237,                            nan,                            nan,                            nan,                            nan,                       0.225615,                            nan,                       0.225615,                        0.22548,                            nan,                            nan,                            nan,                            nan,                       0.225562,                            nan,                       0.225562,                       0.225373
                     0.0657933,                            nan,                            nan,                            nan,                            nan,                       0.226013,                            nan,                       0.226013,                       0.225826,                            nan,                            nan,                            nan,                            nan,                       0.225973,                            nan,                       0.225973,                       0.225686
                     0.0756463,                            nan,                            nan,                            nan,                            nan,                       0.226535,                            nan,                       0.226535,                       0.226234,                            nan,                            nan,                            nan,                            nan,                       0.226382,                            nan,                       0.226382,                       0.225946
                     0.0869749,                            nan,                            nan,                            nan,                            nan,                       0.227187,                            nan,                       0.227187,                        0.22675,                            nan,                            nan,                            nan,                            nan,                       0.227054,                            nan,                       0.227054,                       0.226394
                           0.1,                            nan,                            nan,                            nan,                            nan,                       0.226979,                            nan,                       0.228028,                       0.227363,                            nan,                            nan,                            nan,                            nan,                       0.226807,                            nan,                       0.227808,                       0.226807
                      0.114976,                            nan,                            nan,                            nan,                            nan,                       0.227737,                            nan,                       0.229136,                        0.22836,                            nan,                            nan,                            nan,                            nan,                       0.227514,                            nan,                       0.228825,                       0.227514
                      0.132194,                            nan,                            nan,                            nan,                            nan,                       0.228864,                            nan,                       0.230737,                       0.229832,                            nan,                            nan,                            nan,                            nan,                       0.228408,                            nan,                       0.230117,                       0.228409
                      0.151991,                            nan,                            nan,                            nan,                            nan,                        0.23046,                            nan,                       0.232973,                       0.232009,                            nan,                            nan,                            nan,                            nan,                       0.229625,                            nan,                       0.231856,                       0.229626
                      0.174753,                            nan,                            nan,                            nan,                            nan,                       0.232878,                            nan,                       0.236228,                       0.235272,                            nan,                            nan,                            nan,                            nan,                        0.23125,                            nan,                       0.234162,                       0.231252
                      0.200923,                            nan,                            nan,                            nan,                            nan,                       0.236533,                            nan,                        0.24097,                       0.240182,                            nan,                            nan,                            nan,                            nan,                       0.233421,                            nan,                       0.237193,                       0.233425
                      0.231013,                            nan,                            nan,                            nan,                            nan,                       0.241964,                            nan,                       0.247736,                       0.247283,                            nan,                            nan,                            nan,                            nan,                       0.236398,                            nan,                       0.241244,                       0.236403
                      0.265609,                            nan,                            nan,                            nan,                            nan,                       0.249882,                            nan,                       0.257214,                       0.257123,                            nan,                            nan,                            nan,                            nan,                       0.240547,                            nan,                        0.24676,                       0.240556
                      0.305386,                            nan,                            nan,                            nan,                            nan,                       0.261043,                            nan,                       0.270129,                       0.270069,                            nan,                            nan,                            nan,                            nan,                       0.246439,                            nan,                       0.254346,                       0.246451
                      0.351119,                            nan,                            nan,                            nan,                            nan,                       0.276353,                            nan,                       0.287424,                       0.286313,                            nan,                            nan,                            nan,                            nan,                       0.254872,                            nan,                       0.264916,                       0.254886
                      0.403702,                            nan,                            nan,                            nan,                            nan,                       0.296766,                            nan,                       0.310202,                       0.305755,                            nan,                            nan,                            nan,                            nan,                       0.266856,                            nan,                       0.279686,                       0.266872
                      0.464159,                            nan,                            nan,                            nan,                            nan,                       0.322609,                            nan,                       0.339089,                       0.327857,                            nan,                            nan,                            nan,                            nan,                       0.283442,                            nan,                       0.300063,                       0.283454
                       0.53367,                            nan,                            nan,                            nan,                            nan,                       0.349289,                            nan,                       0.369472,                       0.351527,                            nan,                            nan,                            nan,                            nan,                       0.305417,                            nan,                       0.327058,                       0.305417
                      0.613591,                            nan,                            nan,                            nan,                            nan,                       0.374554,                            nan,                       0.398964,                       0.375206,                            nan,                            nan,                            nan,                            nan,                       0.329788,                            nan,                       0.356327,                       0.329788
                       0.70548,                            nan,                            nan,                            nan,                            nan,                       0.397078,                            nan,                       0.426173,                      -0.457394,                            nan,                            nan,                            nan,                            nan,                       0.353556,                            nan,                       0.385752,                       0.353556
                      0.811131,                            nan,                            nan,                            nan,                            nan,                       0.415331,                            nan,                       0.449424,                      -0.625562,                            nan,                            nan,                            nan,                            nan,                       0.376207,                            nan,                       0.414798,                       0.376207
                      0.932603,                            nan,                            nan,                            nan,                            nan,                       0.427615,                            nan,                       0.466777,                      -0.865797,                            nan,                            nan,                            nan,                            nan,                       0.397251,                            nan,                       0.442903,                       0.397251
                       1.07227,                            nan,                            nan,                            nan,                            nan,                       0.432193,                            nan,                       0.476151,                       -1.21119,                            nan,                            nan,                            nan,                            nan,                       0.416272,                            nan,                       0.469513,                       0.416272
                       1.23285,                            nan,                            nan,                            nan,                            nan,                       0.448529,                            nan,                       0.475569,                       -1.70822,                            nan,                            nan,                            nan,                            nan,                       0.432974,                            nan,                        0.49414,                       0.432974
                       1.41747,                            nan,                            nan,                            nan,                            nan,                       0.493251,                            nan,                       0.503222,                       -2.42003,                            nan,                            nan,                            nan,                            nan,                       0.447209,                            nan,                       0.516395,                       0.447209
                       1.62975,                            nan,                            nan,                            nan,                            nan,                       0.540029,                            nan,                       0.540029,                       -3.42868,                            nan,                            nan,                            nan,                            nan,                      -0.458997,                            nan,                       0.536025,                      -0.470116
                       1.87382,                            nan,                            nan,                            nan,                            nan,                       0.588144,                            nan,                       0.588144,                       -4.83417,                            nan,                            nan,                            nan,                            nan,                      -0.484885,                            nan,                       0.581783,                      -0.501217
                       2.15443,                            nan,                            nan,                            nan,                            nan,                       0.636657,                            nan,                       0.636657,                       -6.74766,                            nan,                            nan,                            nan,                            nan,                      -0.506435,                            nan,                       0.631015,                      -0.530393
                       2.47708,                            nan,                            nan,                            nan,                            nan,                       0.684477,                            nan,                       0.684477,                       -9.28596,                            nan,                            nan,                            nan,                            nan,                      -0.522996,                            nan,                       0.679149,                       -0.55804
                       2.84804,                            nan,                            nan,                            nan,                            nan,                       0.730462,                            nan,                       0.730462,                       -12.5666,                            nan,                            nan,                            nan,                            nan,                      -0.534069,                            nan,                       0.725051,                      -0.585357
                       3.27455,                            nan,                            nan,                            nan,                            nan,                       0.773519,                            nan,                       0.773519,                        -16.692,                            nan,                            nan,                            nan,                            nan,                      -0.539512,                            nan,                       0.767661,                      -0.614452
                       3.76494,                            nan,                            nan,                            nan,                            nan,                       0.812714,                            nan,                       0.812714,                       -21.7413,                            nan,                            nan,                            nan,                            nan,                      -0.539346,                            nan,                       0.806091,                      -0.648804
                       4.32876,                            nan,                            nan,                            nan,                            nan,                       0.847372,                            nan,                       0.847372,                       -27.7738,                            nan,                            nan,                            nan,                            nan,                      -0.533784,                            nan,                       0.839711,                      -0.693622
                       4.97702,                            nan,                            nan,                            nan,                            nan,                       0.877151,                            nan,                       0.877151,                         -34.84,                            nan,                            nan,                            nan,                            nan,                      -0.523154,                            nan,                        0.86817,                      -0.756412
                       5.72237,                            nan,                            nan,                            nan,                            nan,                       0.902048,                            nan,                       0.902048,                       -42.9969,                            nan,                            nan,                            nan,                            nan,                      -0.507775,                            nan,                       0.891388,                      -0.848027
                       6.57933,                            nan,                            nan,                            nan,                            nan,                       0.922333,                            nan,                       0.922333,                       -52.3201,                            nan,                            nan,                            nan,                            nan,                         0.4886,                            nan,                       0.909485,                      -0.983679
                       7.56463,                            nan,                            nan,                            nan,                            nan,                        0.93845,                            nan,                        0.93845,                       -62.8562,                            nan,                            nan,                            nan,                            nan,                       0.486205,                            nan,                       0.922706,                       -1.18518
                       8.69749,                            nan,                            nan,                            nan,                            nan,                       0.950916,                            nan,                       0.950916,                       -74.6588,                            nan,                            nan,                            nan,                            nan,                       0.482819,                            nan,                       0.931335,                       -1.48365
                            10,                            nan,                            nan,                            nan,                            nan,                       0.960234,                            nan,                       0.960234,                       -87.8051,                            nan,                            nan,                            nan,                            nan,                       0.478458,                            nan,                       0.935623,                       -1.92361
                       11.4976,                            nan,                            nan,                            nan,                            nan,                       0.966846,                            nan,                       0.966846,                       -102.368,                            nan,                            nan,                            nan,                            nan,                       0.473839,                            nan,                       0.935741,                       -2.56864
                       13.2194,                            nan,                            nan,                            nan,                            nan,                       0.971099,                            nan,                       0.972009,                       -118.398,                            nan,                            nan,                            nan,                            nan,                        0.46751,                            nan,                       0.931742,                       -3.50906
                       15.1991,                            nan,                            nan,                            nan,                            nan,                       0.973228,                            nan,                       0.978601,                       -135.902,                            nan,                            nan,                            nan,                            nan,                       0.459241,                            nan,                       0.923555,                       -4.87199
                       17.4753,                            nan,                            nan,                            nan,                            nan,                       0.973351,                            nan,                       0.983505,                        -154.81,                            nan,                            nan,                            nan,                            nan,                       0.448746,                            nan,                       0.910982,                       -6.83445
                       20.0923,                            nan,                            nan,                            nan,                            nan,                       0.971464,                            nan,                       0.986971,                        -174.95,                            nan,                            nan,                            nan,                            nan,                       0.435705,                            nan,                       0.893721,                       -9.63987
                       23.1013,                            nan,                            nan,                            nan,                            nan,                       0.967438,                            nan,                       0.989142,                       -196.014,                            nan,                            nan,                            nan,                            nan,                       0.419781,                            nan,                       0.871397,                       -13.6175
                       26.5609,                            nan,                            nan,                            nan,                            nan,                       0.961012,                            nan,                       0.990048,                       -217.548,                            nan,                            nan,                            nan,                            nan,                       0.400666,                            nan,                       0.843627,                       -19.2044
                       30.5386,                            nan,                            nan,                            nan,                            nan,                       0.951787,                            nan,                       0.989595,                       -238.954,                            nan,                            nan,                            nan,                            nan,                       0.378128,                            nan,                       0.810097,                       -26.9635
                       35.1119,                            nan,                            nan,                            nan,                            nan,                       0.939227,                            nan,                       0.987555,                       -259.541,                            nan,                            nan,                            nan,                            nan,                       0.363335,                            nan,                       0.770667,                       -37.5879
                       40.3702,                            nan,                            nan,                            nan,                            nan,                       0.922659,                            nan,                       0.983555,                       -278.609,                            nan,                            nan,                            nan,                            nan,                       0.406071,                            nan,                       0.725491,                       -51.8728
                       46.4159,                            nan,                            nan,                            nan,                            nan,                         0.9013,                            nan,                       0.977076,                        -295.56,                            nan,                            nan,                            nan,                            nan,                       0.454894,                            nan,                       0.675118,                       -70.6196
                        53.367,                            nan,                            nan,                            nan,                            nan,                       0.874298,                            nan,                       0.967455,                       -310.019,                            nan,                            nan,                            nan,                            nan,                       0.506095,                            nan,                       0.637346,                       -94.0444
                       61.3591,                            nan,                            nan,                            nan,                            nan,                       0.850409,                            nan,                       0.953904,                       -321.893,                            nan,                            nan,                            nan,                            nan,                       0.555297,                            nan,                       0.669853,                       -121.496
                        70.548,                            nan,                            nan,                            nan,                            nan,                       0.823459,                            nan,                       0.935531,                       -331.363,                            nan,                            nan,                            nan,                            nan,                       0.597783,                            nan,                       0.709844,                       -151.784
                       81.1131,                            nan,                            nan,                            nan,                            nan,                       0.792843,                            nan,                        0.91139,                       -338.786,                            nan,                            nan,                            nan,                            nan,                        0.62913,                            nan,                       0.740988,                       -183.193
                       93.2603,                            nan,                            nan,                            nan,                            nan,                       0.758047,                            nan,                       0.880554,                       -344.538,                            nan,                            nan,                            nan,                            nan,                       0.646009,                            nan,                       0.758776,                       -213.874
                       107.227,                            nan,                            nan,                            nan,                            nan,                       0.718535,                            nan,                       0.842236,                       -348.855,                            nan,                            nan,                            nan,                            nan,                       0.646761,                            nan,                       0.760286,                        -243.56
                       123.285,                            nan,                            nan,                            nan,                            nan,                       0.673896,                            nan,                       0.795949,                       -351.717,                            nan,                            nan,                            nan,                            nan,                        0.63145,                            nan,                       0.744477,                       -272.919
                       141.747,                            nan,                            nan,                            nan,                            nan,                       0.624036,                            nan,                       0.741697,                       -352.947,                            nan,                            nan,                            nan,                            nan,                        0.60154,                            nan,                       0.712036,                       -294.588
                       162.975,                            nan,                            nan,                            nan,                            nan,                       0.569361,                            nan,                       0.680155,                       -351.589,                            nan,                            nan,                            nan,                            nan,                       0.559451,                            nan,                       0.665041,                       -306.909
                       187.382,                            nan,                            nan,                            nan,                            nan,                       0.510883,                            nan,                       0.612772,                       -347.406,                            nan,                            nan,                            nan,                            nan,                       0.508213,                            nan,                       0.606599,                       -310.524
                       215.443,                            nan,                            nan,                            nan,                            nan,                       0.450206,                            nan,                       0.541717,                       -339.712,                            nan,                            nan,                            nan,                            nan,                       0.451181,                            nan,                       0.540492,                       -313.052
                       247.708,                            nan,                            nan,                            nan,                            nan,                       0.389352,                            nan,                        0.46966,                        -328.23,                            nan,                            nan,                            nan,                            nan,                       0.391756,                            nan,                       0.470769,                       -309.375
                       284.804,                            nan,                            nan,                            nan,                            nan,                       0.330463,                            nan,                       0.399394,                       -313.059,                            nan,                            nan,                            nan,                            nan,                        0.33308,                            nan,                       0.401292,                       -299.984
                       327.455,                            nan,                            nan,                            nan,                            nan,                       0.275473,                            nan,                       0.333429,                       -294.688,                            nan,                            nan,                            nan,                            nan,                       0.277742,                            nan,                       0.335322,                       -285.772
                       376.494,                            nan,                            nan,                            nan,                            nan,                       0.225841,                            nan,                       0.273667,                       -273.897,                            nan,                            nan,                            nan,                            nan,                       0.227589,                            nan,                       0.275229,                       -267.897
                       432.876,                            nan,                            nan,                            nan,                            nan,                       0.182418,                            nan,                       0.221241,                       -251.612,                            nan,                            nan,                            nan,                            nan,                       0.183666,                            nan,                       0.222402,                       -247.614
                       497.702,                            nan,                            nan,                            nan,                            nan,                       0.145459,                            nan,                       0.176533,                       -228.755,                            nan,                            nan,                            nan,                            nan,                       0.146302,                            nan,                       0.177338,                       -226.109
                       572.237,                            nan,                            nan,                            nan,                            nan,                       0.114735,                            nan,                       0.139316,                        -206.13,                            nan,                            nan,                            nan,                            nan,                       0.115282,                            nan,                       0.139848,                       -204.387
                       657.933,                            nan,                            nan,                            nan,                            nan,                      0.0896928,                            nan,                       0.108951,                       -184.367,                            nan,                            nan,                            nan,                            nan,                      0.0900381,                            nan,                        0.10929,                       -183.221
                       756.463,                            nan,                            nan,                            nan,                            nan,                      0.0696099,                            nan,                      0.0845805,                       -163.901,                            nan,                            nan,                            nan,                            nan,                      0.0698226,                            nan,                      0.0847916,                       -163.149
                       869.749,                            nan,                            nan,                            nan,                            nan,                      0.0537121,                            nan,                      0.0652781,                       -144.997,                            nan,                            nan,                            nan,                            nan,                      0.0538408,                            nan,                      0.0654067,                       -144.504
                          1000,                            nan,                            nan,                            nan,                            nan,                      0.0412565,                            nan,                      0.0501488,                       -127.778,                            nan,                            nan,                            nan,                            nan,                      0.0413334,                            nan,                       0.050226,                       -127.454


==> data/fourier_analysis/nda_partially_void_c_1_0.csv <==
                             x,        nda_none_local_combined,    nda_none_local_conservative,         nda_none_local_current,           nda_none_local_saaft,    nda_none_non_local_combined, nda_none_non_local_conservative,     nda_none_non_local_current,       nda_none_non_local_saaft,        nda_void_local_combined,    nda_void_local_conservative,         nda_void_local_current,           nda_void_local_saaft,    nda_void_non_local_combined, nda_void_non_local_conservative,     nda_void_non_local_current,       nda_void_non_local_saaft
                         0.001,                            nan,                            nan,                            nan,                            nan,                       0.224435,                            nan,                       0.224435,                       0.224435,                            nan,                            nan,                            nan,                            nan,                       0.224435,                            nan,                       0.224435,                       0.224435
                    0.00114976,                            nan,                            nan,                            nan,                            nan,                       0.224435,                            nan,                       0.224435,                       0.224435,                            nan,                            nan,                            nan,                            nan,                       0.224435,                            nan,                       0.224435,                       0.224435
                    0.00132194,                            nan,                            nan,                            nan,                            nan,                       0.224601,                            nan,                       0.224601,                       0.224601,                            nan,                            nan,                            nan,                            nan,                       0.224601,                            nan,                       0.224601,                       0.224601
                    0.00151991,                            nan,                            nan,                            nan,                            nan,                       0.224666,                            nan,                       0.224666,                       0.224666,                            nan,                            nan,                            nan,                            nan,                       0.224665,                            nan,                       0.224665,                       0.224665
                    0.00174753,                            nan,                            nan,                            nan,                            nan,                       0.224626,                            nan,                       0.224626,                       0.224626,                            nan,                            nan,                            nan,                            nan,                       0.224626,                            nan,                       0.224626,                       0.224626
                    0.00200923,                            nan,                            nan,                            nan,                            nan,                        0.22448,                            nan,                        0.22448,                        0.22448,                            nan,                            nan,                            nan,                            nan,                        0.22448,                            nan,                        0.22448,                        0.22448
                    0.00231013,                            nan,                            nan,                            nan,                            nan,                       0.224389,                            nan,                       0.224389,                       0.224389,                            nan,                            nan,                            nan,                            nan,                       0.224388,                            nan,                       0.224388,                       0.224388
                    0.00265609,                            nan,                            nan,                            nan,                            nan,                       0.224577,                            nan,                       0.224577,                       0.224577,                            nan,                            nan,                            nan,                            nan,                       0.224577,                            nan,                       0.224577,                       0.224577
                    0.00305386,                            nan,                            nan,                            nan,                            nan,                       0.224663,                            nan,                       0.224663,                       0.224663,                            nan,                            nan,                            nan,                            nan,                       0.224663,                            nan,                       0.224663,                       0.224663
                    0.00351119,                            nan,                            nan,                            nan,                            nan,                       0.224646,                            nan,                       0.224646,                       0.224646,                            nan,                            nan,                            nan,                            nan,                       0.224646,                            nan,                       0.224646,                       0.224646
                    0.00403702,                            nan,                            nan,                            nan,                            nan,                       0.224524,                            nan,                       0.224524,                       0.224524,                            nan,                            nan,                            nan,                            nan,                       0.224524,                            nan,                       0.224524,                       0.224524
                    0.00464159,                            nan,                            nan,                            nan,                            nan,                       0.224342,                            nan,                       0.224342,                       0.224342,                            nan,                            nan,                            nan,                            nan,                       0.224341,                            nan,                       0.224341,                       0.224341
                     0.0053367,                            nan,                            nan,                            nan,                            nan,                       0.224553,                            nan,                       0.224553,                       0.224553,                            nan,                            nan,                            nan,                            nan,                       0.224552,                            nan,                       0.224552,                       0.224552
                    0.00613591,                            nan,                            nan,                            nan,                            nan,                       0.224664,                            nan,                       0.224664,                       0.224663,                            nan,                            nan,                            nan,                            nan,                       0.224663,                            nan,                       0.224663,                       0.224662
                     0.0070548,                            nan,                            nan,                            nan,                            nan,                       0.222964,                            nan,                       0.222964,                       0.222964,                            nan,                            nan,                            nan,                            nan,                       0.222966,                            nan,                       0.222966,                       0.222965
                    0.00811131,                            nan,                            nan,                            nan,                            nan,                       0.217704,                            nan,                       0.217704,                       0.217704,                            nan,                            nan,                            nan,                            nan,                       0.217697,                            nan,                       0.217697,                       0.217696
                    0.00932603,                            nan,                            nan,                            nan,                            nan,                       0.222978,                            nan,                       0.222978,                       0.222978,                            nan,                            nan,                            nan,                            nan,                       0.222972,                            nan,                       0.222972,                       0.222971
                     0.0107227,                            nan,                            nan,                            nan,                            nan,                       0.224699,                            nan,                       0.224699,                       0.224698,                            nan,                            nan,                            nan,                            nan,                       0.224696,                            nan,                       0.224696,                       0.224695
                     0.0123285,                            nan,                            nan,                            nan,                            nan,                         0.2224,                            nan,                         0.2224,                       0.222399,                            nan,                            nan,                            nan,                            nan,                       0.222405,                            nan,                       0.222405,                       0.222403
                     0.0141747,                            nan,                            nan,                            nan,                            nan,                       0.224364,                            nan,                       0.224364,                       0.224362,                            nan,                            nan,                            nan,                            nan,                       0.224355,                            nan,                       0.224355,                       0.224352
                     0.0162975,                            nan,                            nan,                            nan,                            nan,                       0.224103,                            nan,                       0.224103,                         0.2241,                            nan,                            nan,                            nan,                            nan,                       0.224104,                            nan,                       0.224104,                         0.2241
                     0.0187382,                            nan,                            nan,                            nan,                            nan,                       0.224632,                            nan,                       0.224632,                       0.224628,                            nan,                            nan,                            nan,                            nan,                       0.224619,                            nan,                       0.224619,                       0.224613
                     0.0215443,                            nan,                            nan,                            nan,                            nan,                       0.223764,                            nan,                       0.223764,                       0.223758,                            nan,                            nan,                            nan,                            nan,                        0.22377,                            nan,                        0.22377,                        0.22376
                     0.0247708,                            nan,                            nan,                            nan,                            nan,                       0.224749,                            nan,                       0.224749,                       0.224739,                            nan,                            nan,                            nan,                            nan,                       0.224743,                            nan,                       0.224743,                       0.224727
                     0.0284804,                            nan,                            nan,                            nan,                            nan,                       0.224944,                            nan,                       0.224944,                       0.224929,                            nan,                            nan,                            nan,                            nan,                       0.224928,                            nan,                       0.224928,                       0.224904
                     0.0327455,                            nan,                            nan,                            nan,                            nan,                       0.225037,                            nan,                       0.225037,                       0.225013,                            nan,                            nan,                            nan,                            nan,                       0.225013,                            nan,                       0.225013,                       0.224977
                     0.0376494,                            nan,                            nan,                            nan,                            nan,                        0.22514,                            nan,                        0.22514,                       0.225104,                            nan,                            nan,                            nan,                            nan,                       0.225116,                            nan,                       0.225116,                       0.225062
                     0.0432876,                            nan,                            nan,                            nan,                            nan,                       0.225153,                            nan,                       0.225153,                         0.2251,                            nan,                            nan,                            nan,                            nan,                        0.22514,                            nan,                        0.22514,                       0.225058
                     0.0497702,                            nan,                            nan,                            nan,                            nan,                       0.225495,                            nan,                       0.225495,                       0.225408,                            nan,                            nan,                            nan,                            nan,                       0.225431,                            nan,                       0.225431,                       0.225306
                     0.0572237,                            nan,                            nan,                            nan,                            nan,                       0.225647,                            nan,                       0.225647,                       0.225513,                            nan,                            nan,                            nan,                            nan,                       0.225596,                            nan,                       0.225596,                       0.225407
                     0.0657933,                            nan,                            nan,                            nan,                            nan,                       0.226047,                            nan,                       0.226047,                        0.22586,                            nan,                            nan,                            nan,                            nan,                       0.226007,                            nan,                       0.226007,                        0.22572
                     0.0756463,                            nan,                            nan,                            nan,                            nan,                       0.226568,                            nan,                       0.226568,                       0.226267,                            nan,                            nan,                            nan,                            nan,                       0.226415,                            nan,                       0.226415,                        0.22598
                     0.0869749,                            nan,                            nan,                            nan,                            nan,                       0.227221,                            nan,                       0.227221,                       0.226783,                            nan,                            nan,                            nan,                            nan,                       0.227088,                            nan,                       0.227088,                       0.226427
                           0.1,                            nan,                            nan,                            nan,                            nan,                       0.227012,                            nan,                       0.228061,                       0.227397,                            nan,                            nan,                            nan,                            nan,                        0.22684,                            nan,                       0.227841,                       0.226841
                      0.114976,                            nan,                            nan,                            nan,                            nan,                       0.227771,                            nan,                       0.229169,                       0.228393,                            nan,                            nan,                            nan,                            nan,                       0.227547,                            nan,                       0.228858,                       0.227548
                      0.132194,                            nan,                            nan,                            nan,                            nan,                       0.228897,                            nan,                        0.23077,                       0.229865,                            nan,                            nan,                            nan,                            nan,                       0.228442,                            nan,                       0.230151,                       0.228443
                      0.151991,                            nan,                            nan,                            nan,                            nan,                       0.230493,                            nan,                       0.233007,                       0.232043,                            nan,                            nan,                            nan,                            nan,                       0.229659,                            nan,                        0.23189,                        0.22966
                      0.174753,                            nan,                            nan,                            nan,                            nan,                       0.232912,                            nan,                       0.236262,                       0.235306,                            nan,                            nan,                            nan,                            nan,                       0.231284,                            nan,                       0.234197,                       0.231286
                      0.200923,                            nan,                            nan,                            nan,                            nan,                       0.236566,                            nan,                       0.241004,                       0.240216,                            nan,                            nan,                            nan,                            nan,                       0.233456,                            nan,                       0.237228,                       0.233459
                      0.231013,                            nan,                            nan,                            nan,                            nan,                       0.241997,                            nan,                        0.24777,                       0.247319,                            nan,                            nan,                            nan,                            nan,                       0.236433,                            nan,                       0.241279,                       0.236439
                      0.265609,                            nan,                            nan,                            nan,                            nan,                       0.249915,                            nan,                       0.257248,                       0.257159,                            nan,                            nan,                            nan,                            nan,                       0.240583,                            nan,                       0.246796,                       0.240591
                      0.305386,                            nan,                            nan,                            nan,                            nan,                       0.261077,                            nan,                       0.270164,                       0.270106,                            nan,                            nan,                            nan,                            nan,                       0.246475,                            nan,                       0.254383,                       0.246487
                      0.351119,                            nan,                            nan,                            nan,                            nan,                       0.276387,                            nan,                       0.287459,                       0.286352,                            nan,                            nan,                            nan,                            nan,                       0.254908,                            nan,                       0.264953,                       0.254922
                      0.403702,                            nan,                            nan,                            nan,                            nan,                         0.2968,                            nan,                       0.310237,                       0.305797,                            nan,                            nan,                            nan,                            nan,                       0.266892,                            nan,                       0.279723,                       0.266908
                      0.464159,                            nan,                            nan,                            nan,                            nan,                       0.322645,                            nan,                       0.339127,                       0.327901,                            nan,                            nan,                            nan,                            nan,                       0.283477,                            nan,                         0.3001,                       0.283489
                       0.53367,                            nan,                            nan,                            nan,                            nan,                       0.349329,                            nan,                       0.369514,                       0.351574,                            nan,                            nan,                            nan,                            nan,                       0.305452,                            nan,                       0.327096,                       0.305452
                      0.613591,                            nan,                            nan,                            nan,                            nan,                       0.374599,                            nan,                       0.399012,                       0.375256,                            nan,                            nan,                            nan,                            nan,                       0.329827,                            nan,                       0.356369,                       0.329827
                       0.70548,                            nan,                            nan,                            nan,                            nan,                       0.397128,                            nan,                       0.426227,                      -0.467173,                            nan,                            nan,                            nan,                            nan,                         0.3536,                            nan,                         0.3858,                         0.3536
                      0.811131,                            nan,                            nan,                            nan,                            nan,                       0.415387,                            nan,                       0.449485,                      -0.637123,                            nan,                            nan,                            nan,                            nan,                       0.376257,                            nan,                       0.414854,                       0.376257
                      0.932603,                            nan,                            nan,                            nan,                            nan,                       0.427679,                            nan,                       0.466846,                       -0.87946,                            nan,                            nan,                            nan,                            nan,                       0.397308,                            nan,                       0.442966,                       0.397308
                       1.07227,                            nan,                            nan,                            nan,                            nan,                       0.432265,                            nan,                        0.47623,                        -1.2271,                            nan,                            nan,                            nan,                            nan,                       0.416338,                            nan,                       0.469587,                       0.416338
                       1.23285,                            nan,                            nan,                            nan,                            nan,                       0.427595,                            nan,                       0.475659,                       -1.72646,                            nan,                            nan,                            nan,                            nan,                        0.43305,                            nan,                       0.494227,                        0.43305
                       1.41747,                            nan,                            nan,                            nan,                            nan,                       0.412614,                            nan,                       0.503288,                       -2.44024,                            nan,                            nan,                            nan,                            nan,                       0.447298,                            nan,                       0.516499,                       0.447298
                       1.62975,                            nan,                            nan,                            nan,                            nan,                        0.40487,                            nan,                       0.523045,                       -3.45017,                            nan,                            nan,                            nan,                            nan,                      -0.466536,                            nan,                        0.53615,                      -0.477746
                       1.87382,                            nan,                            nan,                            nan,                            nan,                       0.437314,                            nan,                       0.531816,                        -4.8576,                            nan,                            nan,                            nan,                            nan,                      -0.494079,                            nan,                       0.581867,                      -0.510553
                       2.15443,                            nan,                            nan,                            nan,                            nan,                       0.477481,                            nan,                       0.550094,                       -6.78063,                            nan,                            nan,                            nan,                            nan,                       -0.51773,                            nan,                       0.631115,                       -0.54192
                       2.47708,                            nan,                            nan,                            nan,                            nan,                        0.53975,                            nan,                        0.60664,                       -9.34625,                            nan,                            nan,                            nan,                            nan,                      -0.536802,                            nan,                       0.679269,                      -0.572295
                       2.84804,                            nan,                            nan,                            nan,                            nan,                        0.60608,                            nan,                       0.662328,                        -12.678,                            nan,                            nan,                            nan,                            nan,                      -0.550851,                            nan,                       0.725198,                      -0.602903
                       3.27455,                            nan,                            nan,                            nan,                            nan,                       0.667514,                            nan,                       0.714643,                       -16.8833,                            nan,                            nan,                            nan,                            nan,                       -0.55969,                            nan,                       0.767841,                      -0.636017
                       3.76494,                            nan,                            nan,                            nan,                            nan,                       0.723006,                            nan,                       0.762136,                       -22.0458,                            nan,                            nan,                            nan,                            nan,                      -0.563374,                            nan,                       0.806316,                      -0.675306
                       4.32876,                            nan,                            nan,                            nan,                            nan,                       0.772127,                            nan,                       0.804201,                        -28.228,                            nan,                            nan,                            nan,                            nan,                      -0.562126,                            nan,                       0.839993,                      -0.726319
                       4.97702,                            nan,                            nan,                            nan,                            nan,                       0.814813,                            nan,                       0.840736,                       -35.4822,                            nan,                            nan,                            nan,                            nan,                      -0.556259,                            nan,                       0.868529,                      -0.797177
                       5.72237,                            nan,                            nan,                            nan,                            nan,                       0.851241,                            nan,                       0.871911,                       -43.8658,                            nan,                            nan,                            nan,                            nan,                      -0.546074,                            nan,                       0.891846,                      -0.899622
                       6.57933,                            nan,                            nan,                            nan,                            nan,                        0.88177,                            nan,                        0.89806,                       -53.4564,                            nan,                            nan,                            nan,                            nan,                      -0.531789,                            nan,                       0.910076,                       -1.05061
                       7.56463,                            nan,                            nan,                            nan,                            nan,                       0.906918,                            nan,                       0.919632,                       -64.3629,                            nan,                            nan,                            nan,                            nan,                      -0.513499,                            nan,                       0.923473,                        -1.2747
                       8.69749,                            nan,                            nan,                            nan,                            nan,                       0.927308,                            nan,                       0.937155,                        -76.732,                            nan,                            nan,                            nan,                            nan,                      -0.491186,                            nan,                       0.932334,                        -1.6077
                            10,                            nan,                            nan,                            nan,                            nan,                       0.943613,                            nan,                       0.951196,                       -90.7527,                            nan,                            nan,                            nan,                            nan,                       0.480797,                            nan,                        0.93693,                       -2.10187
                       11.4976,                            nan,                            nan,                            nan,                            nan,                       0.956501,                            nan,                       0.962314,                       -106.659,                            nan,                            nan,                            nan,                            nan,                       0.475644,                            nan,                       0.937455,                       -2.83353
                       13.2194,                            nan,                            nan,                            nan,                            nan,                       0.966591,                            nan,                       0.971032,                       -124.732,                            nan,                            nan,                            nan,                            nan,                       0.469062,                            nan,                       0.933996,                       -3.91362
                       15.1991,                            nan,                            nan,                            nan,                            nan,                        0.97443,                            nan,                       0.977815,                       -145.304,                            nan,                            nan,                            nan,                            nan,                       0.460785,                            nan,                       0.926524,                       -5.50257
                       17.4753,                            nan,                            nan,                            nan,                            nan,                       0.980483,                            nan,                       0.983058,                       -168.762,                            nan,                            nan,                            nan,                            nan,                       0.450674,                            nan,                       0.914896,                       -7.83095
                       20.0923,                            nan,                            nan,                            nan,                            nan,                       0.985134,                            nan,                        0.98709,                       -195.552,                            nan,                            nan,                            nan,                            nan,                       0.438221,                            nan,                       0.898882,                        -11.228
                       23.1013,                            nan,                            nan,                            nan,                            nan,                       0.988695,                            nan,                        0.99018,                        -226.19,                            nan,                            nan,                            nan,                            nan,                       0.423058,                            nan,                       0.878199,                       -16.1604
                       26.5609,                            nan,                            nan,                            nan,                            nan,                       0.991414,                            nan,                        0.99254,                        -261.27,                            nan,                            nan,                            nan,                            nan,                       0.404916,                            nan,                       0.852575,                       -23.2827
                       30.5386,                            nan,                            nan,                            nan,                            nan,                       0.993486,                            nan,                       0.994339,                       -301.472,                            nan,                            nan,                            nan,                            nan,                       0.383605,                            nan,                       0.821831,                       -33.5017
                       35.1119,                            nan,                            nan,                            nan,                            nan,                       0.995061,                            nan,                       0.995707,                       -347.579,                            nan,                            nan,                            nan,                            nan,                       0.359081,                            nan,                       0.785981,                       -48.0512
                       40.3702,                            nan,                            nan,                            nan,                            nan,                       0.996257,                            nan,                       0.996746,                       -400.488,                            nan,                            nan,                            nan,                            nan,                       0.368635,                            nan,                       0.745339,                       -68.5704
                       46.4159,                            nan,                            nan,                            nan,                            nan,                       0.997165,                            nan,                       0.997535,                       -461.231,                            nan,                            nan,                            nan,                            nan,                       0.408784,                            nan,                       0.700607,                       -97.1709
                        53.367,                            nan,                            nan,                            nan,                            nan,                       0.997853,                            nan,                       0.998134,                       -530.991,                            nan,                            nan,                            nan,                            nan,                       0.454076,                            nan,                        0.65291,                       -136.466
                       61.3591,                            nan,                            nan,                            nan,                            nan,                       0.998375,                            nan,                       0.998587,                       -611.129,                            nan,                            nan,                            nan,                            nan,                       0.502738,                            nan,                       0.610391,                       -189.535
                        70.548,                            nan,                            nan,                            nan,                            nan,                        0.99877,                            nan,                        0.99893,                       -703.208,                            nan,                            nan,                            nan,                            nan,                       0.553277,                            nan,                       0.643365,                       -259.787
                       81.1131,                            nan,                            nan,                            nan,                            nan,                       0.999069,                            nan,                       0.999191,                       -809.024,                            nan,                            nan,                            nan,                            nan,                       0.604415,                            nan,                       0.680597,                       -350.749
                       93.2603,                            nan,                            nan,                            nan,                            nan,                       0.999296,                            nan,                       0.999387,                        -930.64,                            nan,                            nan,                            nan,                            nan,                        0.65498,                            nan,                       0.718514,                       -465.793
                       107.227,                            nan,                            nan,                            nan,                            nan,                       0.999467,                            nan,                       0.999537,                       -1070.43,                            nan,                            nan,                            nan,                            nan,                       0.703825,                            nan,                       0.756031,                       -607.912
                       123.285,                            nan,                            nan,                            nan,                            nan,                       0.999597,                            nan,                       0.999649,                       -1231.12,                            nan,                            nan,                            nan,                            nan,                       0.749848,                            nan,                       0.792112,                       -779.624
                       141.747,                            nan,                            nan,                            nan,                            nan,                       0.999695,                            nan,                       0.999735,                       -1415.84,                            nan,                            nan,                            nan,                            nan,                       0.792078,                            nan,                       0.825821,                       -983.069
                       162.975,                            nan,                            nan,                            nan,                            nan,                       0.999769,                            nan,                       0.999799,                        -1628.2,                            nan,                            nan,                            nan,                            nan,                       0.829793,                            nan,                       0.856406,                       -1220.28
                       187.382,                            nan,                            nan,                            nan,                            nan,                       0.999825,                            nan,                       0.999848,                       -1872.34,                            nan,                            nan,                            nan,                            nan,                       0.862598,                            nan,                       0.883378,                       -1493.54
                       215.443,                            nan,                            nan,                            nan,                            nan,                       0.999868,                            nan,                       0.999885,                       -2153.02,                            nan,                            nan,                            nan,                            nan,                        0.89044,                            nan,                       0.906537,                       -1805.78
                       247.708,                            nan,                            nan,                            nan,                            nan,                         0.9999,                            nan,                       0.999913,                       -2475.71,                            nan,                            nan,                            nan,                            nan,                        0.91356,                            nan,                       0.925953,                       -2160.84
                       284.804,                            nan,                            nan,                            nan,                            nan,                       0.999924,                            nan,                       0.999934,                       -2846.72,                            nan,                            nan,                            nan,                            nan,                       0.932401,                            nan,                       0.941899,                       -2563.74
                       327.455,                            nan,                            nan,                            nan,                            nan,                       0.999943,                            nan,                        0.99995,                       -3273.27,                            nan,                            nan,                            nan,                            nan,                       0.947517,                            nan,                        0.95477,                       -3020.79
                       376.494,                            nan,                            nan,                            nan,                            nan,                       0.999957,                            nan,                       0.999962,                        -3763.7,                            nan,                            nan,                            nan,                            nan,                       0.959488,                            nan,                       0.965015,                       -3539.72
                       432.876,                            nan,                            nan,                            nan,                            nan,                       0.999967,                            nan,                       0.999972,                       -4327.55,                            nan,                            nan,                            nan,                            nan,                       0.968873,                            nan,                       0.973075,                       -4129.76
                       497.702,                            nan,                            nan,                            nan,                            nan,                       0.999975,                            nan,                       0.999978,                       -4975.84,                            nan,                            nan,                            nan,                            nan,                       0.976169,                            nan,                       0.979361,                        -4801.8
                       572.237,                            nan,                            nan,                            nan,                            nan,                       0.999981,                            nan,                       0.999984,                       -5721.21,                            nan,                            nan,                            nan,                            nan,                       0.981807,                            nan,                       0.984229,                       -5568.48
                       657.933,                            nan,                            nan,                            nan,                            nan,                       0.999986,                            nan,                       0.999988,                        -6578.2,                            nan,                            nan,                            nan,                            nan,                       0.986141,                            nan,                       0.987977,                       -6444.45
                       756.463,                            nan,                            nan,                            nan,                            nan,                       0.999989,                            nan,                       0.999991,                       -7563.51,                            nan,                            nan,                            nan,                            nan,                        0.98946,                            nan,                       0.990851,                       -7446.58
                       869.749,                            nan,                            nan,                            nan,                            nan,                       0.999992,                            nan,                       0.999993,                       -8696.39,                            nan,                            nan,                            nan,                            nan,                       0.991995,                            nan,                       0.993048,                       -8594.28
                          1000,                            nan,                            nan,                            nan,                            nan,                       0.999994,                            nan,                       0.999995,                       -9998.91,                            nan,                            nan,                            nan,                            nan,                       0.993925,                            nan,                       0.994723,                       -9909.84


==> data/fourier_analysis/nl_coefficient.csv <==
         x,          D
       0.0,    1.27939
       0.5,    1.37321
       1.0,    1.45468
       1.5,    1.52508
       2.0,    1.58536
       2.5,    1.63619
       3.0,    1.67812
       3.5,    1.71155
       4.0,    1.73679
       4.5,    1.75405
       5.0,    1.76347
       5.5,    1.76514
       6.0,    1.75904
       6.5,    1.74511
       7.0,     1.7232
       7.5,    1.69308
       8.0,    1.65442
       8.5,     1.6068
       9.0,    1.54961
       9.5,    1.48207
      10.0,    1.40302
      10.5,   0.846906
      11.0,   0.595489
      11.5,   0.471444
      12.0,   0.407597
      12.5,   0.373849
      13.0,    0.35567
      13.5,   0.345728
      14.0,   0.340208
      14.5,   0.337077
      15.0,   0.335219
      15.5,    0.33399
      16.0,   0.332972
      16.5,   0.331818
      17.0,   0.330124
      17.5,   0.327269
      18.0,    0.32215
      18.5,    0.31267
      19.0,   0.294619
      19.5,   0.258958
      20.0,   0.183251
      20.5,  0.0336846
      21.0,  0.0333348
      21.5,  0.0333333
      22.0,  0.0333333
      22.5,  0.0333333
      23.0,  0.0333333
      23.5,  0.0333333
      24.0,  0.0333333
      24.5,  0.0333333
      25.0,  0.0333333
      25.5,  0.0333333
      26.0,  0.0333333
      26.5,  0.0333333
      27.0,  0.0333333
      27.5,  0.0333333
      28.0,  0.0333333
      28.5,  0.0333334
      29.0,  0.0333505
      29.5,  0.0374616
      30.0,    1.84341
      30.5,    1.97474
      31.0,    2.09677
      31.5,    2.21106
      32.0,    2.31884
      32.5,    2.42113
      33.0,    2.51882
      33.5,    2.61275
      34.0,    2.70367
      34.5,    2.79234
      35.0,     2.8795
      35.5,    2.96591
      36.0,    3.05238
      36.5,    3.13976
      37.0,    3.22905
      37.5,    3.32142
      38.0,    3.41838
      38.5,    3.52194
      39.0,     3.6351
      39.5,    3.76252
      40.0,    3.91203
      40.5,    3.91203
      41.0,    3.91203
      41.5,    3.91203
      42.0,    3.91203
      42.5,    3.91203
      43.0,    3.91203
      43.5,    3.91203
      44.0,    3.91203
      44.5,    3.91203
      45.0,    3.91203
      45.5,    3.91203
      46.0,    3.91203
      46.5,    3.91203
      47.0,    3.91203
      47.5,    3.91203
      48.0,    3.91203
      48.5,    3.91203
      49.0,    3.91203
      49.5,    3.91203
      50.0,    3.91203
      50.5,    1.95727
      51.0,     1.1452
      51.5,   0.755888
      52.0,   0.558787
      52.5,     0.4558
      53.0,   0.400904
      53.5,   0.371328
      54.0,   0.355462
      54.5,   0.347332
      55.0,    0.34397
      55.5,   0.344184
      56.0,   0.348085
      56.5,   0.357148
      57.0,   0.374864
      57.5,   0.408327
      58.0,   0.471724
      58.5,   0.594157
      59.0,   0.838833
      59.5,    1.35888
      60.0,     2.6716
      60.5,     2.6716
      61.0,     2.6716
      61.5,     2.6716
      62.0,     2.6716
      62.5,     2.6716
      63.0,     2.6716
      63.5,     2.6716
      64.0,     2.6716
      64.5,     2.6716
      65.0,     2.6716
      65.5,     2.6716
      66.0,     2.6716
      66.5,     2.6716
      67.0,     2.6716
      67.5,     2.6716
      68.0,     2.6716
      68.5,     2.6716
      69.0,     2.6716
      69.5,     2.6716
      70.0,     2.6716


==> data/reeds/drift_vectors.csv <==
x,	saaf,	saaf_orig,	ls_10,	ls_100,	ls_1000,	ls_10000
0.0264156,	-7.607940E-12,	-7.607930E-12,	-7.919150E-12,	-7.919090E-12,	-7.919080E-12,	-7.919080E-12
0.0985844,	-7.607940E-12,	-7.607930E-12,	-7.919150E-12,	-7.919090E-12,	-7.919080E-12,	-7.919080E-12
0.151416,	2.239660E-11,	2.239660E-11,	2.248320E-11,	2.248300E-11,	2.248290E-11,	2.248290E-11
0.223584,	2.239660E-11,	2.239660E-11,	2.248320E-11,	2.248300E-11,	2.248290E-11,	2.248290E-11
0.276416,	-8.007920E-11,	-8.007920E-11,	-8.010530E-11,	-8.010440E-11,	-8.010420E-11,	-8.010420E-11
0.348584,	-8.007920E-11,	-8.007920E-11,	-8.010530E-11,	-8.010440E-11,	-8.010420E-11,	-8.010420E-11
0.401416,	2.883730E-10,	2.883730E-10,	2.883910E-10,	2.883860E-10,	2.883860E-10,	2.883860E-10
0.473584,	2.883730E-10,	2.883730E-10,	2.883910E-10,	2.883860E-10,	2.883860E-10,	2.883860E-10
0.526416,	-1.026210E-09,	-1.026210E-09,	-1.026270E-09,	-1.026250E-09,	-1.026240E-09,	-1.026240E-09
0.598584,	-1.026210E-09,	-1.026210E-09,	-1.026270E-09,	-1.026250E-09,	-1.026240E-09,	-1.026240E-09
0.651416,	3.586710E-09,	3.586710E-09,	3.586960E-09,	3.586870E-09,	3.586850E-09,	3.586850E-09
0.723584,	3.586720E-09,	3.586720E-09,	3.586970E-09,	3.586880E-09,	3.586860E-09,	3.586860E-09
0.776416,	-1.221480E-08,	-1.221480E-08,	-1.221600E-08,	-1.221550E-08,	-1.221550E-08,	-1.221550E-08
0.848584,	-1.221470E-08,	-1.221470E-08,	-1.221580E-08,	-1.221540E-08,	-1.221530E-08,	-1.221530E-08
0.901416,	3.999520E-08,	3.999510E-08,	4.000040E-08,	3.999840E-08,	3.999810E-08,	3.999810E-08
0.973584,	3.999780E-08,	3.999770E-08,	4.000310E-08,	4.000110E-08,	4.000080E-08,	4.000080E-08
1.02642,	-1.227330E-07,	-1.227330E-07,	-1.227580E-07,	-1.227480E-07,	-1.227470E-07,	-1.227470E-07
1.09858,	-1.226880E-07,	-1.226870E-07,	-1.227120E-07,	-1.227030E-07,	-1.227020E-07,	-1.227010E-07
1.15142,	3.328170E-07,	3.328150E-07,	3.329300E-07,	3.328870E-07,	3.328810E-07,	3.328800E-07
1.22358,	3.336000E-07,	3.335980E-07,	3.337130E-07,	3.336690E-07,	3.336640E-07,	3.336630E-07
1.27642,	-6.520240E-07,	-6.520140E-07,	-6.525490E-07,	-6.523460E-07,	-6.523180E-07,	-6.523150E-07
1.34858,	-6.384240E-07,	-6.384150E-07,	-6.389500E-07,	-6.387460E-07,	-6.387190E-07,	-6.387160E-07
1.40142,	-3.203590E-07,	-3.204050E-07,	-3.179130E-07,	-3.188660E-07,	-3.189950E-07,	-3.190090E-07
1.47358,	-8.128910E-08,	-8.133510E-08,	-7.885160E-08,	-7.980210E-08,	-7.993080E-08,	-7.994410E-08
1.52642,	1.437360E-05,	1.437380E-05,	1.436210E-05,	1.436660E-05,	1.436720E-05,	1.436730E-05
1.59858,	1.860720E-05,	1.860740E-05,	1.859560E-05,	1.860010E-05,	1.860070E-05,	1.860080E-05
1.65142,	-1.101300E-04,	-1.101310E-04,	-1.100770E-04,	-1.100980E-04,	-1.101010E-04,	-1.101010E-04
1.72358,	-3.319970E-05,	-3.320070E-05,	-3.314990E-05,	-3.316970E-05,	-3.317240E-05,	-3.317260E-05
1.77642,	7.709120E-04,	7.709170E-04,	7.706600E-04,	7.707600E-04,	7.707730E-04,	7.707740E-04
1.84858,	2.102100E-03,	2.102100E-03,	2.101790E-03,	2.101910E-03,	2.101920E-03,	2.101920E-03
1.90142,	-2.750230E-03,	-2.750250E-03,	-2.749130E-03,	-2.749570E-03,	-2.749630E-03,	-2.749640E-03
1.97358,	2.764800E-02,	2.764800E-02,	2.764710E-02,	2.764740E-02,	2.764740E-02,	2.764740E-02
2.02642,	-1.202550E-01,	-1.202560E-01,	-1.202110E-01,	-1.202270E-01,	-1.202290E-01,	-1.202300E-01
2.09858,	1.158080E-02,	1.157930E-02,	1.166130E-02,	1.163080E-02,	1.162660E-02,	1.162620E-02
2.15142,	-3.957900E-01,	-3.957980E-01,	-3.953420E-01,	-3.955050E-01,	-3.955280E-01,	-3.955300E-01
2.22358,	-5.259440E-01,	-5.259600E-01,	-5.250930E-01,	-5.253940E-01,	-5.254350E-01,	-5.254400E-01
2.27642,	-1.539270E-01,	-1.539490E-01,	-1.527090E-01,	-1.531560E-01,	-1.532170E-01,	-1.532240E-01
2.34858,	-1.910050E-01,	-1.910420E-01,	-1.889960E-01,	-1.897150E-01,	-1.898140E-01,	-1.898250E-01
2.40142,	-6.289010E-03,	-6.345770E-03,	-3.210980E-03,	-4.577920E-03,	-4.760820E-03,	-4.779730E-03
2.47358,	-2.997330E-03,	-3.049600E-03,	-1.813020E-04,	-1.519690E-03,	-1.696720E-03,	-1.715000E-03
2.52642,	1.676420E-01,	1.676020E-01,	1.685150E-01,	1.685180E-01,	1.685510E-01,	1.685550E-01
2.59858,	7.899530E-02,	7.897640E-02,	7.885460E-02,	7.915160E-02,	7.922370E-02,	7.923150E-02
2.65142,	-8.542960E-02,	-8.544680E-02,	-7.849890E-02,	-9.272940E-02,	-9.457200E-02,	-9.476200E-02
2.72358,	-2.129660E-01,	-2.129760E-01,	-2.081750E-01,	-2.182180E-01,	-2.195120E-01,	-2.196450E-01
2.77642,	-4.392450E-01,	-4.392550E-01,	-4.889300E-01,	-4.083200E-01,	-3.971250E-01,	-3.959630E-01
2.84858,	-6.264380E-01,	-6.264440E-01,	-6.626820E-01,	-6.034190E-01,	-5.950080E-01,	-5.941310E-01
2.90142,	-4.887190E+00,	-4.887290E+00,	-4.595900E+00,	-5.092860E+00,	-5.158060E+00,	-5.164780E+00
2.97358,	-3.969890E+00,	-3.969930E+00,	-3.851140E+00,	-4.050110E+00,	-4.074920E+00,	-4.077460E+00
3.02642,	-3.028180E-01,	-2.819850E-01,	5.017530E-01,	5.145510E-01,	5.159500E-01,	5.160920E-01
3.09858,	-2.601750E-01,	-2.410210E-01,	5.002990E-01,	5.143720E-01,	5.159320E-01,	5.160900E-01
3.15142,	5.627920E-01,	5.660390E-01,	4.992440E-01,	5.142400E-01,	5.159190E-01,	5.160890E-01
3.22358,	5.670840E-01,	5.703550E-01,	4.978150E-01,	5.140610E-01,	5.159000E-01,	5.160870E-01
3.27642,	4.687100E-01,	4.709420E-01,	4.967770E-01,	5.139300E-01,	5.158870E-01,	5.160850E-01
3.34858,	4.684690E-01,	4.706950E-01,	4.953700E-01,	5.137510E-01,	5.158680E-01,	5.160840E-01
3.40142,	4.937750E-01,	4.946950E-01,	4.943490E-01,	5.136200E-01,	5.158550E-01,	5.160820E-01
3.47358,	4.939590E-01,	4.948780E-01,	4.929650E-01,	5.134420E-01,	5.158370E-01,	5.160800E-01
3.52642,	4.942450E-01,	4.947100E-01,	4.919600E-01,	5.133110E-01,	5.158230E-01,	5.160790E-01
3.59858,	4.942880E-01,	4.947520E-01,	4.905990E-01,	5.131330E-01,	5.158050E-01,	5.160770E-01
3.65142,	4.960150E-01,	4.962430E-01,	4.896100E-01,	5.130030E-01,	5.157910E-01,	5.160760E-01
3.72358,	4.960460E-01,	4.962740E-01,	4.882690E-01,	5.128250E-01,	5.157730E-01,	5.160740E-01
3.77642,	4.965670E-01,	4.966820E-01,	4.872960E-01,	5.126950E-01,	5.157600E-01,	5.160730E-01
3.84858,	4.965820E-01,	4.966980E-01,	4.859770E-01,	5.125180E-01,	5.157410E-01,	5.160710E-01
3.90142,	4.968670E-01,	4.969250E-01,	4.850190E-01,	5.123880E-01,	5.157280E-01,	5.160700E-01
3.97358,	4.968750E-01,	4.969330E-01,	4.837200E-01,	5.122110E-01,	5.157090E-01,	5.160680E-01
4.02642,	4.970070E-01,	4.970350E-01,	4.827770E-01,	5.120810E-01,	5.156960E-01,	5.160660E-01
4.09858,	4.970110E-01,	4.970390E-01,	4.814990E-01,	5.119040E-01,	5.156780E-01,	5.160650E-01
4.15142,	4.970760E-01,	4.970880E-01,	4.805700E-01,	5.117750E-01,	5.156640E-01,	5.160630E-01
4.22358,	4.970780E-01,	4.970910E-01,	4.793110E-01,	5.115990E-01,	5.156460E-01,	5.160610E-01
4.27642,	4.971100E-01,	4.971150E-01,	4.783970E-01,	5.114700E-01,	5.156320E-01,	5.160600E-01
4.34858,	4.971110E-01,	4.971160E-01,	4.771570E-01,	5.112940E-01,	5.156140E-01,	5.160580E-01
4.40142,	4.970860E-01,	4.970890E-01,	4.762570E-01,	5.111650E-01,	5.156010E-01,	5.160570E-01
4.47358,	4.970830E-01,	4.970850E-01,	4.750360E-01,	5.109890E-01,	5.155820E-01,	5.160550E-01
4.52642,	4.972210E-01,	4.972240E-01,	4.741490E-01,	5.108610E-01,	5.155690E-01,	5.160540E-01
4.59858,	4.972250E-01,	4.972280E-01,	4.729460E-01,	5.106850E-01,	5.155500E-01,	5.160520E-01
4.65142,	4.960010E-01,	4.960300E-01,	4.720720E-01,	5.105570E-01,	5.155370E-01,	5.160500E-01
4.72358,	4.959130E-01,	4.959430E-01,	4.708870E-01,	5.103820E-01,	5.155190E-01,	5.160490E-01
4.77642,	5.028810E-01,	5.028460E-01,	4.700270E-01,	5.102540E-01,	5.155050E-01,	5.160470E-01
4.84858,	5.032810E-01,	5.032470E-01,	4.688590E-01,	5.100790E-01,	5.154870E-01,	5.160450E-01
4.90142,	4.551290E-01,	4.558070E-01,	4.680110E-01,	5.099510E-01,	5.154730E-01,	5.160440E-01
4.97358,	4.522840E-01,	4.529630E-01,	4.668610E-01,	5.097770E-01,	5.154550E-01,	5.160420E-01
5.02642,	-1.141740E+00,	-1.127560E+00,	-1.316840E+00,	-1.386360E+00,	-1.395380E+00,	-1.396310E+00
5.09858,	-8.868800E-01,	-9.034900E-01,	-1.005170E+00,	-1.051210E+00,	-1.057140E+00,	-1.057750E+00
5.15142,	-5.064790E-01,	-4.939110E-01,	-5.664080E-01,	-5.888550E-01,	-5.917290E-01,	-5.920250E-01
5.22358,	-4.247660E-01,	-4.375650E-01,	-4.719620E-01,	-4.895840E-01,	-4.918340E-01,	-4.920650E-01
5.27642,	-2.468860E-01,	-2.356120E-01,	-2.704310E-01,	-2.798240E-01,	-2.810180E-01,	-2.811410E-01
5.34858,	-2.156450E-01,	-2.268200E-01,	-2.356650E-01,	-2.436930E-01,	-2.447130E-01,	-2.448180E-01
5.40142,	-1.150960E-01,	-1.045850E-01,	-1.251320E-01,	-1.296150E-01,	-1.301820E-01,	-1.302410E-01
5.47358,	-1.029790E-01,	-1.132980E-01,	-1.119140E-01,	-1.159500E-01,	-1.164600E-01,	-1.165130E-01
5.52642,	-3.618390E-02,	-2.608070E-02,	-4.035250E-02,	-4.261040E-02,	-4.289530E-02,	-4.292460E-02
5.59858,	-3.244150E-02,	-4.232700E-02,	-3.626300E-02,	-3.837390E-02,	-3.864020E-02,	-3.866760E-02
5.65142,	2.170220E-02,	3.173490E-02,	2.026420E-02,	1.920400E-02,	1.907020E-02,	1.905650E-02
5.72358,	2.159990E-02,	1.190340E-02,	2.026320E-02,	1.923890E-02,	1.910970E-02,	1.909640E-02
5.77642,	7.622760E-02,	8.652450E-02,	7.708210E-02,	7.684370E-02,	7.681280E-02,	7.680960E-02
5.84858,	7.497870E-02,	6.523210E-02,	7.586690E-02,	7.562850E-02,	7.559760E-02,	7.559440E-02
5.90142,	1.530290E-01,	1.648150E-01,	1.488380E-01,	1.494130E-01,	1.494830E-01,	1.494910E-01
5.97358,	1.542790E-01,	1.453090E-01,	1.498720E-01,	1.504750E-01,	1.505480E-01,	1.505560E-01
6.02642,	1.652330E-01,	1.671120E-01,	1.608430E-01,	1.616780E-01,	1.617800E-01,	1.617900E-01
6.09858,	1.683220E-01,	1.699740E-01,	1.636110E-01,	1.645020E-01,	1.646110E-01,	1.646220E-01
6.15142,	1.070740E-01,	1.075170E-01,	1.085720E-01,	1.090530E-01,	1.091120E-01,	1.091180E-01
6.22358,	1.076100E-01,	1.080580E-01,	1.091740E-01,	1.096790E-01,	1.097410E-01,	1.097470E-01
6.27642,	7.398830E-02,	7.420950E-02,	7.452270E-02,	7.477760E-02,	7.480900E-02,	7.481220E-02
6.34858,	7.348820E-02,	7.370160E-02,	7.404780E-02,	7.431210E-02,	7.434460E-02,	7.434790E-02
6.40142,	5.138370E-02,	5.143510E-02,	5.189740E-02,	5.201390E-02,	5.202830E-02,	5.202980E-02
6.47358,	5.025710E-02,	5.030820E-02,	5.079710E-02,	5.091610E-02,	5.093080E-02,	5.093230E-02
6.52642,	3.575480E-02,	3.573060E-02,	3.622800E-02,	3.626230E-02,	3.626670E-02,	3.626710E-02
6.59858,	3.416830E-02,	3.414530E-02,	3.466700E-02,	3.470060E-02,	3.470490E-02,	3.470540E-02
6.65142,	2.420180E-02,	2.414190E-02,	2.466710E-02,	2.465420E-02,	2.465280E-02,	2.465260E-02
6.72358,	2.217790E-02,	2.211980E-02,	2.266890E-02,	2.265360E-02,	2.265190E-02,	2.265170E-02
6.77642,	1.494410E-02,	1.486920E-02,	1.540470E-02,	1.536570E-02,	1.536100E-02,	1.536050E-02
6.84858,	1.241980E-02,	1.234690E-02,	1.290630E-02,	1.286410E-02,	1.285910E-02,	1.285850E-02
6.90142,	6.805820E-03,	6.725600E-03,	7.259280E-03,	7.206800E-03,	7.200470E-03,	7.199820E-03
6.97358,	3.647170E-03,	3.568820E-03,	4.126960E-03,	4.070770E-03,	4.063990E-03,	4.063300E-03
7.02642,	-1.029130E-03,	-1.110830E-03,	-5.851200E-04,	-6.437310E-04,	-6.508210E-04,	-6.515460E-04
7.09858,	-5.034760E-03,	-5.114800E-03,	-4.563990E-03,	-4.626560E-03,	-4.634140E-03,	-4.634910E-03
7.15142,	-9.178340E-03,	-9.260860E-03,	-8.741930E-03,	-8.802460E-03,	-8.809800E-03,	-8.810550E-03
7.22358,	-1.434990E-02,	-1.443100E-02,	-1.388600E-02,	-1.395070E-02,	-1.395850E-02,	-1.395930E-02
7.27642,	-1.815620E-02,	-1.824030E-02,	-1.771620E-02,	-1.777630E-02,	-1.778360E-02,	-1.778440E-02
7.34858,	-2.497480E-02,	-2.505800E-02,	-2.450630E-02,	-2.457070E-02,	-2.457850E-02,	-2.457930E-02
7.40142,	-2.842620E-02,	-2.851250E-02,	-2.795260E-02,	-2.801120E-02,	-2.801840E-02,	-2.801910E-02
7.47358,	-3.764500E-02,	-3.773060E-02,	-3.714110E-02,	-3.720410E-02,	-3.721170E-02,	-3.721250E-02
7.52642,	-4.043370E-02,	-4.051870E-02,	-3.985630E-02,	-3.991310E-02,	-3.992000E-02,	-3.992070E-02
7.59858,	-5.330560E-02,	-5.338920E-02,	-5.269510E-02,	-5.275640E-02,	-5.276380E-02,	-5.276460E-02
7.65142,	-5.466520E-02,	-5.472980E-02,	-5.383440E-02,	-5.388940E-02,	-5.389610E-02,	-5.389680E-02
7.72358,	-7.347100E-02,	-7.352880E-02,	-7.260410E-02,	-7.266390E-02,	-7.267120E-02,	-7.267190E-02
7.77642,	-7.202770E-02,	-7.201640E-02,	-7.055200E-02,	-7.060610E-02,	-7.061270E-02,	-7.061330E-02
7.84858,	-1.014910E-01,	-1.014540E-01,	-9.998240E-02,	-1.000420E-01,	-1.000490E-01,	-1.000490E-01
7.90142,	-9.466210E-02,	-9.425310E-02,	-9.227260E-02,	-9.232710E-02,	-9.233370E-02,	-9.233440E-02
7.97358,	-1.466690E-01,	-1.460740E-01,	-1.442640E-01,	-1.443230E-01,	-1.443310E-01,	-1.443320E-01



==> data/reeds/scalar_flux.csv <==
          x,saaf,reference,wls
0,1,1,1
0.125,1,1,1
0.25,1,1,1
0.375,1,1,1
0.5,1,1,1
0.625,1,1,1
0.75,1,1,1
0.875,1,1,1
1,0.999997,1,0.999997
1.125,1.00001,1,1.00001
1.25,0.999956,1,0.999956
1.375,1.00018,1,1.00018
1.5,0.99927,1,0.99927
1.625,1.00299,1,1.00299
1.75,0.987656,1,0.987656
1.875,1.05121,0.999881,1.05121
2,0.786205,0.501682,0.786212
2.125,0.144794,0.133779,0.144809
2.25,0.0766027,0.0576572,0.076543
2.375,0.0395005,0.0349734,0.0392233
2.5,0.0371542,0.0378741,0.0364147
2.625,0.0611829,0.0675943,0.0596321
2.75,0.139167,0.150349,0.136367
2.875,0.297989,0.381089,0.286285
3,1.28693,1.47944,1.31301
3.125,1.48879,1.47944,1.32275
3.25,1.46948,1.47944,1.33162
3.375,1.47716,1.47944,1.33969
3.5,1.47796,1.47944,1.34704
3.625,1.47871,1.47944,1.35373
3.75,1.47899,1.47944,1.35982
3.875,1.47914,1.47944,1.36536
4,1.47921,1.47944,1.37042
4.125,1.47925,1.47944,1.37502
4.25,1.47927,1.47944,1.37921
4.375,1.47928,1.47944,1.38303
4.5,1.4793,1.47944,1.38651
4.625,1.47928,1.47944,1.38969
4.75,1.47959,1.47944,1.39258
4.875,1.47803,1.47944,1.39522
5,1.4893,1.47944,1.39763
5.125,1.95844,1.9489,1.91943
5.25,2.29134,2.28372,2.28352
5.375,2.52306,2.51657,2.53248
5.5,2.6709,2.66506,2.68949
5.625,2.74282,2.7372,2.76569
5.75,2.73947,2.73378,2.76364
5.875,2.65526,2.64863,2.67794
6,2.46857,2.46658,2.49355
6.125,2.25467,2.25726,2.28154
6.25,2.08827,2.08972,2.11218
6.375,1.94591,1.94693,1.96793
6.5,1.81831,1.81898,1.83864
6.625,1.6996,1.70003,1.7184
6.75,1.58635,1.58662,1.60373
6.875,1.47648,1.47663,1.4925
7,1.36866,1.36873,1.38337
7.125,1.262,1.26199,1.27542
7.25,1.15576,1.15568,1.16793
7.375,1.04926,1.04909,1.06019
7.5,0.94164,0.941365,0.951318
7.625,0.8317,0.831265,0.840067
7.75,0.717514,0.716849,0.724444
7.875,0.595919,0.594903,0.601127
8,0.461247,0.459973,0.464439


==> data/void/analytic_nonlocal_error_norm.csv <==
         n,        CFEM analytic,              CFEM ls,            CFEM saaf,     CFEM sn_analytic,                   ls,                 saaf
         8,         0.3515857621,         0.2337890912,         0.1506185681,         0.3334683373,          0.163150559,         0.1506185681
        16,         0.3927861691,         0.1162421083,        0.06209503079,         0.3577230055,         0.0773936438,        0.06209503079
        32,         0.1164771165,        0.04370566907,        0.02194136742,        0.09805516913,        0.03021035058,        0.02194136742
        64,        0.03661254393,        0.01321818141,       0.006444349639,        0.02471423004,       0.009515116091,       0.006444349639
       128,        0.01200177964,       0.003527436424,       0.001552769891,       0.006175840389,       0.002582414418,       0.001552769891
       256,       0.003955843396,      0.0008980524346,      0.0003358251013,       0.001544238668,      0.0006607008404,      0.0003358251013
       512,       0.001297961552,      0.0002255681807,       7.10782592e-05,      0.0003861335211,      0.0001661643419,      7.107825921e-05
      1024,      0.0004240790402,      5.645868526e-05,       1.54409899e-05,      9.654190876e-05,      4.160366306e-05,      1.544098994e-05
      2048,      0.0001385026874,      1.411884159e-05,      3.498609857e-06,      2.413626228e-05,      1.040483931e-05,      3.498609738e-06
      4096,      4.542408355e-05,      3.529897841e-06,      8.234026432e-07,      6.034131299e-06,      2.601455153e-06,      8.234027103e-07
      8192,      1.501879492e-05,      8.828257792e-07,      1.992040756e-07,       1.50995758e-06,      6.503791434e-07,      1.989838529e-07
     16384,      5.018979335e-06,      2.198746348e-07,      4.885429056e-08,      3.771273314e-07,      1.625978207e-07,      4.885534738e-08
     32768,      1.702422185e-06,      6.148142183e-08,      1.210670602e-08,      9.431076259e-08,      4.064785183e-08,      1.210036978e-08


==> data/void/analytic_nonlocal_error_norm_constant_void.csv <==
         n,        CFEM saaf_tau,     CFEM sn_analytic,             CFEM wls,                   ls,                 saaf
         4,         0.1506185681,         0.3334683373,         0.2337890912,          0.163150559,         0.1506185681
         8,        0.09063332384,         0.3996182644,         0.1229263105,          0.108732977,        0.09266017048
        16,        0.04647079814,         0.1285414776,        0.05423952329,        0.05887085138,        0.04684361601
        32,        0.01893602673,        0.04067239079,        0.02109347298,        0.02520812688,        0.01899613247
        64,       0.006142527217,        0.01284580577,       0.007215334063,       0.009022771548,       0.006126465693
       128,       0.001679372247,       0.003944615366,       0.002267226166,        0.00291116367,       0.001669660451
       256,      0.0004169190787,       0.001157663401,      0.0006693181774,      0.0008726290683,      0.0004142066942
       512,      9.920308999e-05,      0.0003230921349,      0.0001870600085,      0.0002459136034,      9.865071123e-05
      1024,      2.347053435e-05,       8.64058827e-05,      5.004065063e-05,      6.607078718e-05,      2.337781916e-05
      2048,      5.622565673e-06,      2.243687723e-05,      1.299449218e-05,      1.719531652e-05,       5.60883173e-06
      4096,      1.367941461e-06,      5.723918688e-06,      3.315032485e-06,      4.391631833e-06,      1.366054324e-06
      8192,      3.367234701e-07,      1.446030796e-06,      8.374701489e-07,      1.110077928e-06,      3.364804722e-07
     16384,       8.35470403e-08,      3.634804459e-07,      2.105079733e-07,      2.790741588e-07,      8.345510511e-08


==> data/void/analytic_nonlocal_n_8.csv <==
              x,          diffusion_coefficient,                  alpha_wls_tau,              alpha_sn_analytic,                 alpha_saaf_tau,                 alpha_analytic,                     alpha_saaf,                      alpha_wls,                       analytic,                    sn_analytic,                           saaf,                             ls,                  CFEM analytic,                      CFEM saaf,                  CFEM saaf_tau,               CFEM sn_analytic,                       CFEM wls,                   CFEM wls_tau
            0.0,                   0.2666666667,                            nan,                  -0.5057640317,                            nan,                           -0.5,                            nan,                            nan,                            0.5,                            0.5,                   0.4998926073,                   0.4999917149,                   0.5514934319,                   0.5042225612,                   0.4998926073,                   0.5456450168,                   0.4842076312,                   0.4841805039
        0.00125,                   0.2666666667,                  -0.5051285412,                  -0.5057640317,                  -0.5055454652,                           -0.5,                  -0.5052858666,                   -0.505093835,                            0.5,                            0.5,                   0.4998916606,                   0.4999901325,                   0.5516301402,                    0.504232557,                   0.4998916606,                   0.5457677831,                   0.4841635557,                   0.4841364445
        0.12375,                   0.2666666667,                  -0.5052202836,                  -0.5057640317,                  -0.5054876142,                           -0.5,                  -0.5052279674,                  -0.5051855667,                            0.5,                            0.5,                   0.4997988843,                   0.4998350558,                   0.5650275464,                   0.5052121463,                   0.4997988843,                   0.5577988819,                   0.4798441591,                   0.4798186252
          0.125,                   0.2666666667,                            nan,                  -0.5057640317,                            nan,                           -0.5,                            nan,                            nan,                            0.5,                            0.5,                   0.4997979376,                   0.4998334734,                   0.5651642546,                   0.5052221422,                   0.4997979376,                   0.5579216482,                   0.4798000836,                   0.4797745658
        0.12625,                   0.2666666667,                  -0.5052221565,                  -0.5057640317,                  -0.5053135999,                           -0.5,                  -0.5048284972,                  -0.5051874394,                            0.5,                            0.5,                   0.4997960589,                    0.499831891,                    0.565337257,                    0.505233531,                   0.4997960589,                   0.5580774336,                   0.4797444077,                   0.4797189094
        0.24875,                   0.2666666667,                   -0.505313957,                  -0.5057640317,                  -0.5052095109,                           -0.5,                  -0.5047242294,                  -0.5052792291,                            0.5,                            0.5,                   0.4996119462,                   0.4996768143,                   0.5822914967,                   0.5063496344,                   0.4996119462,                    0.573344403,                   0.4742881663,                   0.4742645803
           0.25,                   0.2666666667,                            nan,                  -0.5057640317,                            nan,                           -0.5,                            nan,                            nan,                            0.5,                            0.5,                   0.4996100675,                   0.4996752319,                   0.5824644992,                   0.5063610232,                   0.4996100675,                   0.5735001884,                   0.4742324903,                   0.4742089239
        0.25125,                   0.2666666667,                  -0.5053158311,                  -0.5057640317,                  -0.5048737823,                           -0.5,                  -0.5039532631,                   -0.505281103,                            0.5,                            0.5,                   0.4996063905,                   0.4996736495,                   0.5826834315,                   0.5063729812,                   0.4996063905,                   0.5736978737,                   0.4741620921,                   0.4741385493
        0.37375,                   0.2666666667,                  -0.5054076898,                  -0.5057640317,                  -0.5046750338,                           -0.5,                  -0.5037538501,                  -0.5053729509,                            0.5,                            0.5,                   0.4992460456,                   0.4995185728,                   0.6041387967,                   0.5075448612,                   0.4992460456,                   0.5930710296,                   0.4672630677,                   0.4672418384
          0.375,                   0.2666666667,                            nan,                  -0.5057640317,                            nan,                           -0.5,                            nan,                            nan,                            0.5,                            0.5,                   0.4992423686,                   0.4995169904,                    0.604357729,                   0.5075568191,                   0.4992423686,                   0.5932687148,                   0.4671926695,                   0.4671714638
        0.37625,                   0.2666666667,                  -0.5054095651,                  -0.5057640317,                  -0.5034592496,                           -0.5,                  -0.5016566765,                  -0.5053748259,                            0.5,                            0.5,                   0.4992337962,                    0.499515408,                   0.6046347849,                    0.507565615,                   0.4992337962,                   0.5935195693,                   0.4671035862,                   0.4670824091
        0.49875,                   0.2666666667,                   -0.505501482,                  -0.5057640317,                  -0.5031416092,                           -0.5,                  -0.5013359977,                  -0.5054667321,                            0.5,                            0.5,                   0.4983937027,                   0.4993603313,                   0.6317862649,                   0.5084276067,                   0.4983937027,                   0.6181033071,                   0.4583734255,                    0.458355041
            0.5,                   0.2666666667,                            nan,                  -0.5057640317,                            nan,                           -0.5,                            nan,                            nan,                            0.5,                            0.5,                   0.4983851304,                   0.4993587489,                   0.6320633208,                   0.5084364025,                   0.4983851304,                   0.6183541615,                   0.4582843422,                   0.4582659863
        0.50125,                   0.2666666667,                  -0.5055033584,                  -0.5057640317,                  -0.5028585276,                           -0.5,                  -0.4993150248,                  -0.5054686083,                            0.5,                            0.5,                   0.4983718666,                   0.4993571665,                   0.6324139314,                    0.508440379,                   0.4983718666,                   0.6186724855,                   0.4581715433,                   0.4581532217
        0.62375,                   0.2666666667,                  -0.5055953336,                  -0.5057640317,                  -0.5019278597,                           -0.5,                  -0.4983750906,                  -0.5055605727,                            0.5,                            0.5,                   0.4970720207,                   0.4992020898,                   0.6667737688,                   0.5088300789,                   0.4970720207,                   0.6498682372,                   0.4471172544,                   0.4471022951
          0.625,                   0.2666666667,                            nan,                  -0.5057640317,                            nan,                           -0.5,                            nan,                            nan,                            0.5,                            0.5,                    0.497058757,                   0.4992005074,                   0.6671243794,                   0.5088340554,                    0.497058757,                   0.6501865612,                   0.4470044555,                   0.4469895305
        0.62625,                   0.2666666667,                  -0.5055972113,                  -0.5057640317,                  -0.4832038383,                           -0.5,                  -0.4753422055,                  -0.5055624501,                            0.5,                            0.5,                   0.4969918481,                    0.499198925,                   0.6675680725,                   0.5087760648,                   0.4969918481,                   0.6505905012,                   0.4468615548,                    0.446846671
        0.74875,                   0.2666666667,                  -0.5056892448,                  -0.5057640317,                  -0.4833831157,                           -0.5,                  -0.4754163736,                  -0.5056544728,                            0.5,                            0.5,                   0.4904347822,                   0.4990438484,                   0.7110499906,                   0.5030929806,                   0.4904347822,                   0.6901766266,                   0.4328572851,                   0.4328464378
           0.75,                   0.2666666667,                            nan,                  -0.5057640317,                            nan,                           -0.5,                            nan,                            nan,                            0.5,                            0.5,                   0.4903678734,                   0.4990422659,                   0.7114936837,                   0.5030349899,                   0.4903678734,                   0.6905805666,                   0.4327143843,                   0.4327035783
        0.75125,                   0.2666666667,                  -0.5056911236,                  -0.5057640317,                  -0.5532380819,                           -0.5,                  -0.5391968284,                  -0.5056563514,                            0.5,                            0.5,                   0.4904479027,                   0.4990406835,                   0.7120551713,                   0.5031142394,                   0.4904479027,                   0.6910931499,                   0.4325332741,                   0.4325225173
        0.87375,                   0.2666666667,                  -0.5057832155,                  -0.5057640317,                  -0.5389933851,                           -0.5,                  -0.5251731348,                  -0.5057484325,                            0.5,                            0.5,                   0.4982907798,                   0.4988856069,                   0.7670809616,                   0.5108806896,                   0.4982907798,                   0.7413263141,                   0.4147844688,                   0.4147785425
          0.875,                   0.2666666667,                            nan,                  -0.5057640317,                            nan,                           -0.5,                            nan,                            nan,                            0.5,                            0.5,                   0.4983708092,                   0.4988840244,                   0.7676424493,                   0.5109599391,                   0.4983708092,                   0.7418388974,                   0.4146033586,                   0.4145974815
        0.87625,                   0.2666666667,                  -0.5057850956,                  -0.5057640317,                  0.04962323004,                           -0.5,                   0.1018967378,                  -0.5057503123,                            0.5,                            0.5,                   0.4969885795,                    0.498882442,                   0.7683530044,                   0.5094518182,                   0.4969885795,                   0.7424893446,                   0.4143737451,                   0.4143679269
        0.99875,                   0.2666666667,                  -0.5058772459,                  -0.5057640317,                   0.1640945332,                           -0.5,                   0.2359539393,                  -0.5058424519,                            0.5,                            0.5,                   0.3615300734,                   0.4987273654,                   0.8379874116,                   0.3616559647,                   0.3615300734,                   0.8062331631,                   0.3918716277,                   0.3918715689
            1.0,                   0.2666665015,                            nan,                            nan,                            nan,                            inf,                            nan,                            nan,                            0.5,                            0.5,                   0.3601478438,                   0.4987257829,                   0.8386979668,                   0.3601478438,                   0.3601478438,                   0.8068836102,                   0.3916420142,                   0.3916420142
        1.00125,                   0.2609325665,                    1.900958873,                    7.090802822,                    1.755968566,                    10.07870526,                    1.755968566,                    1.900958873,                   0.4699309501,                   0.4819818706,                   0.3566670483,                   0.4936767303,                   0.8284234366,                   0.3566670483,                   0.3566670483,                   0.7970859081,                   0.3876770675,                   0.3876770675
        1.12375,                  0.07008376706,                   -148.2399193,                   0.2195665703,                    6.100137732,                   0.2351067427,                    6.100137732,                   -148.2399193,                  0.05266814506,                   0.0525733476,                  0.01554909489,                -0.001130428656,                  -0.1784805226,                  0.01554909489,                  0.01554909489,                  -0.1630888941,               -0.0008877089796,               -0.0008877089796
          1.125,                  0.06948071559,                            nan,                   0.2087686803,                            nan,                   0.2237621087,                            nan,                            nan,                   0.0517440406,                  0.05166277098,                  0.01206829944,                -0.006179481299,                  -0.1887550528,                  0.01206829944,                  0.01206829944,                  -0.1728865961,                -0.004852655679,                -0.004852655679
        1.12625,                  0.06888829444,                    4.196460222,                   0.1981835893,                  -0.9782231084,                   0.2126357659,                  -0.9782231084,                    4.196460222,                   0.0508378436,                  0.05076937833,                  0.01204130921,                 -0.00597452235,                  -0.1871152304,                  0.01204130921,                  0.01204130921,                  -0.1713866447,                -0.004691704434,                -0.004691704434
        1.24875,                  0.04090392198,                   -1.451539039,                  -0.3043632674,                   -1.317899012,                  -0.3074953782,                   -1.317899012,                   -1.451539039,                  0.01005586031,                  0.01007400344,                 0.009396266725,                  0.01411145465,                  -0.0264126364,                 0.009396266725,                 0.009396266725,                 -0.02439139914,                  0.01108151756,                  0.01108151756
           1.25,                  0.04078943657,                            nan,                  -0.3066588068,                            nan,                  -0.3097689899,                            nan,                            nan,                 0.009898851974,                 0.009916211335,                 0.009369276495,                   0.0143164136,                 -0.02477281402,                 0.009369276495,                 0.009369276495,                 -0.02289144765,                  0.01124246881,                  0.01124246881
        1.25125,                  0.04067674255,                   0.1119896134,                  -0.3089252786,                 0.006929249829,                  -0.3120124008,                 0.006929249829,                   0.1119896134,                 0.009744408869,                 0.009761004565,                  0.00927900193,                   0.0141680066,                 -0.02457107967,                  0.00927900193,                  0.00927900193,                 -0.02270485498,                  0.01112592698,                  0.01112592698
        1.37375,                  0.03503324089,                    -2.43866048,                  -0.4406829589,                  -0.7944445776,                  -0.4404270721,                  -0.7944445776,                    -2.43866048,                 0.002183453219,                 0.002180619982,                0.0004320945876,               -0.0003758790874,                -0.004801114119,                0.0004320945876,                0.0004320945876,                -0.004418773008,                -0.000295172313,                -0.000295172313
          1.375,                  0.03500834067,                            nan,                   -0.441450604,                            nan,                  -0.4411715258,                            nan,                            nan,                 0.002151181306,                 0.002148378695,                0.0003418200229,               -0.0005242860843,                -0.004599379777,                0.0003418200229,                0.0003418200229,                -0.004232180335,               -0.0004117141425,               -0.0004117141425
        1.37625,                  0.03498380529,                    1.734831902,                  -0.4422111985,                    -1.66562115,                  -0.4419093077,                    -1.66562115,                    1.734831902,                 0.002119399356,                 0.002116628002,                0.0003425441595,               -0.0005126641485,                -0.004562905668,                0.0003425441595,                0.0003425441595,                -0.004198629448,               -0.0004025876075,               -0.0004025876075
        1.49875,                  0.03370020092,                    -1.40104101,                  -0.4932452988,                   -1.377973481,                  -0.4922696441,                   -1.377973481,                    -1.40104101,                0.0005054642732,                0.0005052376405,                0.0004135095494,                0.0006262855544,               -0.0009884429986,                0.0004135095494,                0.0004135095494,               -0.0009106425455,                0.0004918128246,                0.0004918128246
            1.5,                   0.0336939357,                            nan,                  -0.4936050983,                            nan,                  -0.4926343856,                            nan,                            nan,                0.0004982345214,                0.0004980185115,                 0.000414233686,                0.0006379074902,               -0.0009519688898,                 0.000414233686,                 0.000414233686,               -0.0008770916587,                0.0005009393596,                0.0005009393596
        1.50125,                  0.03368774462,                  0.05006222451,                  -0.4939627928,                 -0.05661894594,                  -0.4929971694,                 -0.05661894594,                  0.05006222451,                0.0004911100519,                0.0004909044048,                0.0004102531609,                0.0006312920603,               -0.0009445315783,                0.0004102531609,                0.0004102531609,               -0.0008702420164,                  0.00049574436,                  0.00049574436
        1.62375,                  0.03327367992,                   -1.728108193,                  -0.5219999675,                    -1.21748914,                  -0.5218880327,                    -1.21748914,                   -1.728108193,                0.0001216925186,                0.0001217767015,                2.016170547e-05,               -1.702006404e-05,               -0.0002156750583,                2.016170547e-05,                2.016170547e-05,               -0.0001989770695,               -1.336560569e-05,               -1.336560569e-05
          1.625,                  0.03327001419,                            nan,                  -0.5222410021,                            nan,                  -0.5221384389,                            nan,                            nan,                0.0001199899204,                0.0001200736282,                1.618118042e-05,               -2.363549388e-05,               -0.0002082377468,                1.618118042e-05,                1.618118042e-05,               -0.0001921274272,               -1.856060534e-05,               -1.856060534e-05
        1.62625,                   0.0332663341,                    1.796784802,                  -0.5224815851,                   -1.699174057,                  -0.5223883614,                   -1.699174057,                    1.796784802,                0.0001183114534,                0.0001183946679,                1.621663929e-05,               -2.309939807e-05,                -0.000206627218,                1.621663929e-05,                1.621663929e-05,               -0.0001906414543,                -1.81396172e-05,                -1.81396172e-05
        1.74875,                  0.03267918397,                   -1.401346732,                   -0.546125571,                   -1.398475713,                  -0.5466870772,                   -1.398475713,                   -1.401346732,                3.009067271e-05,                 3.01115731e-05,                1.969160907e-05,                2.943799096e-05,                -4.87953905e-05,                1.969160907e-05,                1.969160907e-05,                -4.50161185e-05,                2.311722086e-05,                2.311722086e-05
           1.75,                  0.03266873672,                            nan,                  -0.5463952932,                            nan,                  -0.5469602059,                            nan,                            nan,                2.967633532e-05,                2.969680103e-05,                1.972706794e-05,                2.997408677e-05,               -4.718486165e-05,                1.972706794e-05,                1.972706794e-05,               -4.353014568e-05,                2.353820901e-05,                2.353820901e-05
        1.75125,                  0.03265813948,                  0.02332398228,                  -0.5466663123,                  -0.0870268775,                  -0.5472345604,                  -0.0870268775,                  0.02332398228,                2.926775933e-05,                2.928779625e-05,                1.953991821e-05,                2.966605288e-05,               -4.682227493e-05,                1.953991821e-05,                1.953991821e-05,               -4.319554799e-05,                2.329631453e-05,                2.329631453e-05
        1.87375,                  0.03025020904,                  -0.1890601816,                  -0.5866799346,                    -1.71859321,                  -0.5872540495,                    -1.71859321,                  -0.1890601816,                7.586500225e-06,                7.586293485e-06,                1.199244178e-06,               -5.212686384e-07,               -1.128877619e-05,                1.199244178e-06,                1.199244178e-06,               -1.040497416e-05,               -4.093445867e-07,               -4.093445867e-07
          1.875,                  0.03020141767,                            nan,                  -0.5873380297,                            nan,                  -0.5879093089,                            nan,                            nan,                 7.48329327e-06,                7.483028209e-06,                1.012094443e-06,               -8.293025314e-07,               -1.092618947e-05,                1.012094443e-06,                1.012094443e-06,               -1.007037647e-05,               -6.512390674e-07,               -6.512390674e-07
        1.87625,                  0.03015181895,                    2.566228293,                  -0.5880046328,                   -1.411481274,                  -0.5885730274,                   -1.411481274,                    2.566228293,                7.381501172e-06,                7.381179463e-06,                 1.01345615e-06,               -8.031674965e-07,               -1.084447412e-05,                 1.01345615e-06,                 1.01345615e-06,               -9.995041122e-06,               -6.307156093e-07,               -6.307156093e-07
        1.99875,                  0.01697698328,                   -1.015690762,                  -0.7420663085,                   -1.234735356,                  -0.7421749407,                   -1.234735356,                   -1.015690762,                1.941279448e-06,                1.939885407e-06,                1.146903393e-06,                1.758065927e-06,               -2.836369819e-06,                1.146903393e-06,                1.146903393e-06,               -2.612177468e-06,                1.380583287e-06,                1.380583287e-06
            2.0,                  0.01666827584,                            nan,                  -0.7455077031,                            nan,                  -0.7456104991,                            nan,                            nan,                1.915120233e-06,                1.913735736e-06,                  1.1482651e-06,                1.784200962e-06,               -2.754654469e-06,                  1.1482651e-06,                  1.1482651e-06,               -2.536842125e-06,                1.401106745e-06,                1.401106745e-06


==> data/void/max_d_0.01.csv <==
              x,          diffusion_coefficient,                 alpha_saaf_tau,                      alpha_wls,              alpha_sn_analytic,                       analytic,                    sn_analytic,                           saaf,                             ls,                  CFEM saaf_tau,               CFEM sn_analytic,                       CFEM wls
            0.0,                           0.01,                            nan,                            nan,                  -0.5057640317,                            0.5,                            0.5,                   0.4998926073,                   0.4999917149,                   0.4998926073,                   0.4993686951,                   0.4994341998
        0.00125,                           0.01,                  -0.5059343263,                  -0.5057436929,                  -0.5057640317,                            0.5,                            0.5,                   0.4998916606,                   0.4999901325,                   0.4998916606,                   0.4993871639,                   0.4994500101
        0.12375,                           0.01,                  -0.5058765475,                  -0.5058356262,                  -0.5057640317,                            0.5,                            0.5,                   0.4997988843,                   0.4998350558,                   0.4997988843,                   0.5011971003,                   0.5009994196
          0.125,                           0.01,                            nan,                            nan,                  -0.5057640317,                            0.5,                            0.5,                   0.4997979376,                   0.4998334734,                   0.4997979376,                   0.5012155691,                   0.5010152299
        0.12625,                           0.01,                  -0.5060854345,                   -0.505837503,                  -0.5057640317,                            0.5,                            0.5,                   0.4997960589,                    0.499831891,                   0.4997960589,                   0.5011800078,                   0.5009820804
        0.24875,                           0.01,                  -0.5059816299,                  -0.5059294945,                  -0.5057640317,                            0.5,                            0.5,                   0.4996119462,                   0.4996768143,                   0.4996119462,                   0.4976949993,                   0.4977334291
           0.25,                           0.01,                            nan,                            nan,                  -0.5057640317,                            0.5,                            0.5,                   0.4996100675,                   0.4996752319,                   0.4996100675,                    0.497659438,                   0.4977002796
        0.25125,                           0.01,                  -0.5063849889,                  -0.5059313725,                  -0.5057640317,                            0.5,                            0.5,                   0.4996063905,                   0.4996736495,                   0.4996063905,                   0.4977279108,                   0.4977613748
        0.37375,                           0.01,                  -0.5061873311,                  -0.5060234223,                  -0.5057640317,                            0.5,                            0.5,                   0.4992460456,                   0.4995185728,                   0.4992460456,                   0.5044382482,                   0.5037487062
          0.375,                           0.01,                            nan,                            nan,                  -0.5057640317,                            0.5,                            0.5,                   0.4992423686,                   0.4995169904,                   0.4992423686,                    0.504506721,                   0.5038098014
        0.37625,                           0.01,                  -0.5069850441,                  -0.5060253014,                  -0.5057640317,                            0.5,                            0.5,                   0.4992337962,                    0.499515408,                   0.4992337962,                   0.5043748775,                   0.5036895027
        0.49875,                           0.01,                  -0.5066733468,                  -0.5061174096,                  -0.5057640317,                            0.5,                            0.5,                   0.4983937027,                   0.4993603313,                   0.4983937027,                   0.4914542123,                     0.49190023
            0.5,                           0.01,                            nan,                            nan,                  -0.5057640317,                            0.5,                            0.5,                   0.4983851304,                   0.4993587489,                   0.4983851304,                   0.4913223688,                   0.4917799313
        0.50125,                           0.01,                  -0.5083232958,                  -0.5061192899,                  -0.5057640317,                            0.5,                            0.5,                   0.4983718666,                   0.4993571665,                   0.4983718666,                   0.4915762317,                    0.492008716
        0.62375,                           0.01,                  -0.5074069183,                  -0.5062114565,                  -0.5057640317,                            0.5,                            0.5,                   0.4970720207,                   0.4992020898,                   0.4970720207,                   0.5164548002,                    0.514429613
          0.625,                           0.01,                            nan,                            nan,                  -0.5057640317,                            0.5,                            0.5,                    0.497058757,                   0.4992005074,                    0.497058757,                   0.5167086631,                   0.5146583977
        0.62625,                           0.01,                  -0.5108473789,                   -0.506213338,                  -0.5057640317,                            0.5,                            0.5,                   0.4969918481,                    0.499198925,                   0.4969918481,                   0.5162198534,                   0.5142154748
        0.74875,                           0.01,                  -0.5113962477,                   -0.506305563,                  -0.5057640317,                            0.5,                            0.5,                   0.4904347822,                   0.4990438484,                   0.4904347822,                   0.4683165017,                     0.47080903
           0.75,                           0.01,                            nan,                            nan,                  -0.5057640317,                            0.5,                            0.5,                   0.4903678734,                   0.4990422659,                   0.4903678734,                    0.467827692,                   0.4703661071
        0.75125,                           0.01,                  -0.5197325969,                  -0.5063074457,                  -0.5057640317,                            0.5,                            0.5,                   0.4904479027,                   0.4990406835,                   0.4904479027,                   0.4687688885,                   0.4712155157
        0.87375,                           0.01,                  -0.5060152617,                  -0.5063997292,                  -0.5057640317,                            0.5,                            0.5,                   0.4982907798,                   0.4988856069,                   0.4982907798,                   0.5610061535,                   0.5544575595
          0.875,                           0.01,                            nan,                            nan,                  -0.5057640317,                            0.5,                            0.5,                   0.4983708092,                   0.4988840244,                   0.4983708092,                     0.56194735,                   0.5553069681
        0.87625,                           0.01,                  -0.5214519092,                  -0.5064016131,                  -0.5057640317,                            0.5,                            0.5,                   0.4969885795,                    0.498882442,                   0.4969885795,                   0.5601350886,                   0.5536703185
        0.99875,                           0.01,                  -0.6209516997,                  -0.5064939552,                  -0.5057640317,                            0.5,                            0.5,                   0.3615300734,                   0.4987273654,                   0.3615300734,                   0.3825334651,                   0.3932786638
            1.0,                  0.03333333333,                            nan,                            nan,                  -0.5057640317,                            0.5,                            0.5,                   0.3601478438,                   0.4987257829,                   0.3601478438,                   0.3807212037,                   0.3916420142
        1.00125,                  0.03333333333,                 -0.02098588426,                  0.03875157969,                   0.4592873766,                   0.4699309501,                   0.4819818706,                   0.3566670483,                   0.4936767303,                   0.3566670483,                   0.3770137305,                   0.3876770675
        1.12375,                  0.03333333333,                  -0.4813767908,                   -16.92345028,                  -0.2945268424,                  0.05266814506,                   0.0525733476,                  0.01554909489,                -0.001130428656,                  0.01554909489,                  0.01368135986,               -0.0008877089796
          1.125,                  0.03333333333,                            nan,                            nan,                  -0.2960761457,                   0.0517440406,                  0.05166277098,                  0.01206829944,                -0.006179481299,                  0.01206829944,                 0.009973886686,                -0.004852655679
        1.12625,                  0.03333333333,                   -1.041979402,                    3.220675778,                  -0.2976035611,                   0.0508378436,                  0.05076937833,                  0.01204130921,                 -0.00597452235,                  0.01204130921,                 0.009890030924,                -0.004691704434
        1.24875,                  0.03333333333,                   -1.335295873,                   -1.363573061,                  -0.4000137926,                  0.01005586031,                  0.01007400344,                 0.009396266725,                  0.01411145465,                 0.009396266725,                 0.001672166294,                  0.01108151756
           1.25,                  0.03333333333,                            nan,                            nan,                  -0.4007931386,                 0.009898851974,                 0.009916211335,                 0.009369276495,                   0.0143164136,                 0.009369276495,                 0.001588310533,                  0.01124246881
        1.25125,                  0.03333333333,                 -0.05022543777,                  0.05045303516,                  -0.4015685391,                 0.009744408869,                 0.009761004565,                  0.00927900193,                   0.0141680066,                  0.00927900193,                 0.001575447568,                  0.01112592698
        1.37375,                  0.03333333333,                   -1.078564618,                   -1.901725739,                  -0.4609445848,                 0.002183453219,                 0.002180619982,                0.0004320945876,               -0.0003758790874,                0.0004320945876,                0.0003148770364,                -0.000295172313
          1.375,                  0.03333333333,                            nan,                            nan,                  -0.4614066161,                 0.002151181306,                 0.002148378695,                0.0003418200229,               -0.0005242860843,                0.0003418200229,                0.0003020140718,               -0.0004117141425
        1.37625,                  0.03333333333,                   -1.662829879,                    1.704899356,                   -0.461866254,                 0.002119399356,                 0.002116628002,                0.0003425441595,               -0.0005126641485,                0.0003425441595,                 0.000299623157,               -0.0004025876075
        1.49875,                  0.03333333333,                   -1.377459515,                   -1.395594662,                  -0.4974697226,                0.0005054642732,                0.0005052376405,                0.0004135095494,                0.0006262855544,                0.0004135095494,                6.531349953e-05,                0.0004918128246
            1.5,                  0.03333333333,                            nan,                            nan,                  -0.4977562768,                0.0004982345214,                0.0004980185115,                 0.000414233686,                0.0006379074902,                 0.000414233686,                6.292258466e-05,                0.0005009393596
        1.50125,                  0.03333333333,                 -0.05936991655,                   0.0470910698,                  -0.4980416228,                0.0004911100519,                0.0004909044048,                0.0004102531609,                0.0006312920603,                0.0004102531609,                6.243134637e-05,                  0.00049574436
        1.62375,                  0.03333333333,                   -1.208067242,                   -1.746657264,                  -0.5213277843,                0.0001216925186,                0.0001217767015,                2.016170547e-05,               -1.702006404e-05,                2.016170547e-05,                1.428999413e-05,               -1.336560569e-05
          1.625,                  0.03333333333,                            nan,                            nan,                  -0.5215276394,                0.0001199899204,                0.0001200736282,                1.618118042e-05,               -2.363549388e-05,                1.618118042e-05,                1.379875584e-05,               -1.856060534e-05
        1.62625,                  0.03333333333,                   -1.699291256,                    1.798028749,                  -0.5217268954,                0.0001183114534,                0.0001183946679,                1.621663929e-05,               -2.309939807e-05,                1.621663929e-05,                1.369203787e-05,                -1.81396172e-05
        1.74875,                  0.03333333333,                   -1.399418059,                   -1.410876913,                  -0.5388665125,                3.009067271e-05,                 3.01115731e-05,                1.969160907e-05,                2.943799096e-05,                1.969160907e-05,                3.233677116e-06,                2.311722086e-05
           1.75,                  0.03333333333,                            nan,                            nan,                  -0.5390212839,                2.967633532e-05,                2.969680103e-05,                1.972706794e-05,                2.997408677e-05,                1.972706794e-05,                3.126959149e-06,                2.353820901e-05
        1.75125,                  0.03333333333,                 -0.08185337165,                  0.02893261766,                  -0.5391757165,                2.926775933e-05,                2.928779625e-05,                1.953991821e-05,                2.966605288e-05,                1.953991821e-05,                 3.10292624e-06,                2.329631453e-05
        1.87375,                  0.03333333333,                   -1.333680176,                   -1.646591608,                  -0.5528733114,                7.586500225e-06,                7.586293485e-06,                1.199244178e-06,               -5.212686384e-07,                1.199244178e-06,                7.477011537e-07,               -4.093445867e-07
          1.875,                  0.03333333333,                            nan,                            nan,                  -0.5530001017,                 7.48329327e-06,                7.483028209e-06,                1.012094443e-06,               -8.293025314e-07,                1.012094443e-06,                7.236682447e-07,               -6.512390674e-07
        1.87625,                  0.03333333333,                   -1.414901088,                    2.649049363,                  -0.5531266566,                7.381501172e-06,                7.381179463e-06,                 1.01345615e-06,               -8.031674965e-07,                 1.01345615e-06,                7.182652901e-07,               -6.307156093e-07
        1.99875,                  0.03333333333,                   -1.250271136,                   -1.210210785,                  -0.5644717331,                1.941279448e-06,                1.939885407e-06,                1.146903393e-06,                1.758065927e-06,                1.146903393e-06,                 1.88775743e-07,                1.380583287e-06
            2.0,                  0.03333333333,                            nan,                            nan,                  -0.5645774249,                1.915120233e-06,                1.913735736e-06,                  1.1482651e-06,                1.784200962e-06,                  1.1482651e-06,                1.833727884e-07,                1.401106745e-06


==> data/void/max_d_0.1.csv <==
              x,          diffusion_coefficient,                 alpha_saaf_tau,                      alpha_wls,              alpha_sn_analytic,                       analytic,                    sn_analytic,                           saaf,                             ls,                  CFEM saaf_tau,               CFEM sn_analytic,                       CFEM wls
            0.0,                            0.1,                            nan,                            nan,                  -0.5057640317,                            0.5,                            0.5,                   0.4998926073,                   0.4999917149,                   0.4998926073,                    0.499365877,                   0.4995278519
        0.00125,                            0.1,                  -0.5057979724,                  -0.5055158207,                  -0.5057640317,                            0.5,                            0.5,                   0.4998916606,                   0.4999901325,                   0.4998916606,                   0.4993600151,                   0.4995216414
        0.12375,                            0.1,                  -0.5057401683,                  -0.5056076833,                  -0.5057640317,                            0.5,                            0.5,                   0.4997988843,                   0.4998350558,                   0.4997988843,                   0.4987855461,                   0.4989130185
          0.125,                            0.1,                            nan,                            nan,                  -0.5057640317,                            0.5,                            0.5,                   0.4997979376,                   0.4998334734,                   0.4997979376,                   0.4987796842,                    0.498906808
        0.12625,                            0.1,                  -0.5058147912,                  -0.5056095586,                  -0.5057640317,                            0.5,                            0.5,                   0.4997960589,                    0.499831891,                   0.4997960589,                   0.4987684034,                   0.4988957138
        0.24875,                            0.1,                  -0.5057108869,                  -0.5057014794,                  -0.5057640317,                            0.5,                            0.5,                   0.4996119462,                   0.4996768143,                   0.4996119462,                   0.4976628869,                   0.4978084785
           0.25,                            0.1,                            nan,                            nan,                  -0.5057640317,                            0.5,                            0.5,                   0.4996100675,                   0.4996752319,                   0.4996100675,                   0.4976516061,                   0.4977973843
        0.25125,                            0.1,                  -0.5058550853,                  -0.5057033559,                  -0.5057640317,                            0.5,                            0.5,                   0.4996063905,                   0.4996736495,                   0.4996063905,                   0.4976298972,                   0.4977768893
        0.37375,                            0.1,                   -0.505657045,                  -0.5057953349,                  -0.5057640317,                            0.5,                            0.5,                   0.4992460456,                   0.4995185728,                   0.4992460456,                   0.4955024246,                     0.49576838
          0.375,                            0.1,                            nan,                            nan,                  -0.5057640317,                            0.5,                            0.5,                   0.4992423686,                   0.4995169904,                   0.4992423686,                   0.4954807157,                    0.495747885
        0.37625,                            0.1,                  -0.5057487265,                  -0.5057972126,                  -0.5057640317,                            0.5,                            0.5,                   0.4992337962,                    0.499515408,                   0.4992337962,                   0.4954389388,                   0.4957092921
        0.49875,                            0.1,                  -0.5054349453,                  -0.5058892499,                  -0.5057640317,                            0.5,                            0.5,                   0.4983937027,                   0.4993603313,                   0.4983937027,                   0.4913447988,                    0.491927184
            0.5,                            0.1,                            nan,                            nan,                  -0.5057640317,                            0.5,                            0.5,                   0.4983851304,                   0.4993587489,                   0.4983851304,                   0.4913030218,                    0.491888591
        0.50125,                            0.1,                  -0.5064070784,                  -0.5058911288,                  -0.5057640317,                            0.5,                            0.5,                   0.4983718666,                   0.4993571665,                   0.4983718666,                   0.4912226257,                   0.4918151519
        0.62375,                            0.1,                  -0.5054856899,                  -0.5059832245,                  -0.5057640317,                            0.5,                            0.5,                   0.4970720207,                   0.4992020898,                   0.4970720207,                   0.4833438016,                    0.484618118
          0.625,                            0.1,                            nan,                            nan,                  -0.5057640317,                            0.5,                            0.5,                    0.497058757,                   0.4992005074,                    0.497058757,                   0.4832634054,                   0.4845446788
        0.62625,                            0.1,                  -0.5011541893,                  -0.5059851046,                  -0.5057640317,                            0.5,                            0.5,                   0.4969918481,                    0.499198925,                   0.4969918481,                   0.4831086898,                   0.4844041371
        0.74875,                            0.1,                  -0.5015734612,                  -0.5060772586,                  -0.5057640317,                            0.5,                            0.5,                   0.4904347822,                   0.4990438484,                   0.4904347822,                   0.4679465631,                   0.4706310506
           0.75,                            0.1,                            nan,                            nan,                  -0.5057640317,                            0.5,                            0.5,                   0.4903678734,                   0.4990422659,                   0.4903678734,                   0.4677918475,                   0.4704905089
        0.75125,                            0.1,                  -0.5314812734,                  -0.5060791399,                  -0.5057640317,                            0.5,                            0.5,                   0.4904479027,                   0.4990406835,                   0.4904479027,                   0.4674941105,                   0.4702207321
        0.87375,                            0.1,                  -0.5175790192,                  -0.5061713525,                  -0.5057640317,                            0.5,                            0.5,                   0.4982907798,                   0.4988856069,                   0.4982907798,                   0.4383158875,                   0.4437825997
          0.875,                            0.1,                            nan,                            nan,                  -0.5057640317,                            0.5,                            0.5,                   0.4983708092,                   0.4988840244,                   0.4983708092,                   0.4380181505,                   0.4435128228
        0.87625,                            0.1,                  -0.3212047824,                  -0.5061732349,                  -0.5057640317,                            0.5,                            0.5,                   0.4969885795,                    0.498882442,                   0.4969885795,                   0.4374451811,                   0.4429941147
        0.99875,                            0.1,                  -0.3456757479,                   -0.506265506,                  -0.5057640317,                            0.5,                            0.5,                   0.3615300734,                   0.4987273654,                   0.3615300734,                   0.3812941731,                   0.3921607223
            1.0,                  0.03333333333,                            nan,                            nan,                  -0.5057640317,                            0.5,                            0.5,                   0.3601478438,                   0.4987257829,                   0.3601478438,                   0.3807212037,                   0.3916420142
        1.00125,                  0.03333333333,                 -0.02098588426,                  0.03875157969,                   0.4592873766,                   0.4699309501,                   0.4819818706,                   0.3566670483,                   0.4936767303,                   0.3566670483,                   0.3770137305,                   0.3876770675
        1.12375,                  0.03333333333,                  -0.4813767908,                   -16.92345028,                  -0.2945268424,                  0.05266814506,                   0.0525733476,                  0.01554909489,                -0.001130428656,                  0.01554909489,                  0.01368135986,               -0.0008877089796
          1.125,                  0.03333333333,                            nan,                            nan,                  -0.2960761457,                   0.0517440406,                  0.05166277098,                  0.01206829944,                -0.006179481299,                  0.01206829944,                 0.009973886686,                -0.004852655679
        1.12625,                  0.03333333333,                   -1.041979402,                    3.220675778,                  -0.2976035611,                   0.0508378436,                  0.05076937833,                  0.01204130921,                 -0.00597452235,                  0.01204130921,                 0.009890030924,                -0.004691704434
        1.24875,                  0.03333333333,                   -1.335295873,                   -1.363573061,                  -0.4000137926,                  0.01005586031,                  0.01007400344,                 0.009396266725,                  0.01411145465,                 0.009396266725,                 0.001672166294,                  0.01108151756
           1.25,                  0.03333333333,                            nan,                            nan,                  -0.4007931386,                 0.009898851974,                 0.009916211335,                 0.009369276495,                   0.0143164136,                 0.009369276495,                 0.001588310533,                  0.01124246881
        1.25125,                  0.03333333333,                 -0.05022543777,                  0.05045303516,                  -0.4015685391,                 0.009744408869,                 0.009761004565,                  0.00927900193,                   0.0141680066,                  0.00927900193,                 0.001575447568,                  0.01112592698
        1.37375,                  0.03333333333,                   -1.078564618,                   -1.901725739,                  -0.4609445848,                 0.002183453219,                 0.002180619982,                0.0004320945876,               -0.0003758790874,                0.0004320945876,                0.0003148770364,                -0.000295172313
          1.375,                  0.03333333333,                            nan,                            nan,                  -0.4614066161,                 0.002151181306,                 0.002148378695,                0.0003418200229,               -0.0005242860843,                0.0003418200229,                0.0003020140718,               -0.0004117141425
        1.37625,                  0.03333333333,                   -1.662829879,                    1.704899356,                   -0.461866254,                 0.002119399356,                 0.002116628002,                0.0003425441595,               -0.0005126641485,                0.0003425441595,                 0.000299623157,               -0.0004025876075
        1.49875,                  0.03333333333,                   -1.377459515,                   -1.395594662,                  -0.4974697226,                0.0005054642732,                0.0005052376405,                0.0004135095494,                0.0006262855544,                0.0004135095494,                6.531349953e-05,                0.0004918128246
            1.5,                  0.03333333333,                            nan,                            nan,                  -0.4977562768,                0.0004982345214,                0.0004980185115,                 0.000414233686,                0.0006379074902,                 0.000414233686,                6.292258466e-05,                0.0005009393596
        1.50125,                  0.03333333333,                 -0.05936991655,                   0.0470910698,                  -0.4980416228,                0.0004911100519,                0.0004909044048,                0.0004102531609,                0.0006312920603,                0.0004102531609,                6.243134637e-05,                  0.00049574436
        1.62375,                  0.03333333333,                   -1.208067242,                   -1.746657264,                  -0.5213277843,                0.0001216925186,                0.0001217767015,                2.016170547e-05,               -1.702006404e-05,                2.016170547e-05,                1.428999413e-05,               -1.336560569e-05
          1.625,                  0.03333333333,                            nan,                            nan,                  -0.5215276394,                0.0001199899204,                0.0001200736282,                1.618118042e-05,               -2.363549388e-05,                1.618118042e-05,                1.379875584e-05,               -1.856060534e-05
        1.62625,                  0.03333333333,                   -1.699291256,                    1.798028749,                  -0.5217268954,                0.0001183114534,                0.0001183946679,                1.621663929e-05,               -2.309939807e-05,                1.621663929e-05,                1.369203787e-05,                -1.81396172e-05
        1.74875,                  0.03333333333,                   -1.399418059,                   -1.410876913,                  -0.5388665125,                3.009067271e-05,                 3.01115731e-05,                1.969160907e-05,                2.943799096e-05,                1.969160907e-05,                3.233677116e-06,                2.311722086e-05
           1.75,                  0.03333333333,                            nan,                            nan,                  -0.5390212839,                2.967633532e-05,                2.969680103e-05,                1.972706794e-05,                2.997408677e-05,                1.972706794e-05,                3.126959149e-06,                2.353820901e-05
        1.75125,                  0.03333333333,                 -0.08185337165,                  0.02893261766,                  -0.5391757165,                2.926775933e-05,                2.928779625e-05,                1.953991821e-05,                2.966605288e-05,                1.953991821e-05,                 3.10292624e-06,                2.329631453e-05
        1.87375,                  0.03333333333,                   -1.333680176,                   -1.646591608,                  -0.5528733114,                7.586500225e-06,                7.586293485e-06,                1.199244178e-06,               -5.212686384e-07,                1.199244178e-06,                7.477011537e-07,               -4.093445867e-07
          1.875,                  0.03333333333,                            nan,                            nan,                  -0.5530001017,                 7.48329327e-06,                7.483028209e-06,                1.012094443e-06,               -8.293025314e-07,                1.012094443e-06,                7.236682447e-07,               -6.512390674e-07
        1.87625,                  0.03333333333,                   -1.414901088,                    2.649049363,                  -0.5531266566,                7.381501172e-06,                7.381179463e-06,                 1.01345615e-06,               -8.031674965e-07,                 1.01345615e-06,                7.182652901e-07,               -6.307156093e-07
        1.99875,                  0.03333333333,                   -1.250271136,                   -1.210210785,                  -0.5644717331,                1.941279448e-06,                1.939885407e-06,                1.146903393e-06,                1.758065927e-06,                1.146903393e-06,                 1.88775743e-07,                1.380583287e-06
            2.0,                  0.03333333333,                            nan,                            nan,                  -0.5645774249,                1.915120233e-06,                1.913735736e-06,                  1.1482651e-06,                1.784200962e-06,                  1.1482651e-06,                1.833727884e-07,                1.401106745e-06


==> data/void/max_d_1.0.csv <==
              x,          diffusion_coefficient,                 alpha_saaf_tau,                      alpha_wls,              alpha_sn_analytic,                       analytic,                    sn_analytic,                           saaf,                             ls,                  CFEM saaf_tau,               CFEM sn_analytic,                       CFEM wls
            0.0,                            1.0,                            nan,                            nan,                  -0.5057640317,                            0.5,                            0.5,                   0.4998926073,                   0.4999917149,                   0.4998926073,                   0.4280816828,                   0.4353841995
        0.00125,                            1.0,                  -0.5044344333,                  -0.5032370982,                  -0.5057640317,                            0.5,                            0.5,                   0.4998916606,                   0.4999901325,                   0.4998916606,                   0.4280347315,                   0.4353406281
        0.12375,                            1.0,                   -0.504376376,                  -0.5033282538,                  -0.5057640317,                            0.5,                            0.5,                   0.4997988843,                   0.4998350558,                   0.4997988843,                   0.4234335076,                   0.4310706254
          0.125,                            1.0,                            nan,                            nan,                  -0.5057640317,                            0.5,                            0.5,                   0.4997979376,                   0.4998334734,                   0.4997979376,                   0.4233865564,                    0.431027054
        0.12625,                            1.0,                  -0.5031083583,                  -0.5033301147,                  -0.5057640317,                            0.5,                            0.5,                   0.4997960589,                    0.499831891,                   0.4997960589,                   0.4233365399,                   0.4309807039
        0.24875,                            1.0,                  -0.5030034566,                   -0.503421328,                  -0.5057640317,                            0.5,                            0.5,                   0.4996119462,                   0.4996768143,                   0.4996119462,                   0.4184349291,                   0.4264383947
           0.25,                            1.0,                            nan,                            nan,                  -0.5057640317,                            0.5,                            0.5,                   0.4996100675,                   0.4996752319,                   0.4996100675,                   0.4183849126,                   0.4263920446
        0.25125,                            1.0,                  -0.5005560493,                  -0.5034231901,                  -0.5057640317,                            0.5,                            0.5,                   0.4996063905,                   0.4996736495,                   0.4996063905,                   0.4183316309,                   0.4263427343
        0.37375,                            1.0,                  -0.5003541843,                  -0.5035144612,                  -0.5057640317,                            0.5,                            0.5,                   0.4992460456,                   0.4995185728,                   0.4992460456,                   0.4131100226,                   0.4215103218
          0.375,                            1.0,                            nan,                            nan,                  -0.5057640317,                            0.5,                            0.5,                   0.4992423686,                   0.4995169904,                   0.4992423686,                   0.4130567408,                   0.4214610115
        0.37625,                            1.0,                  -0.4933855509,                  -0.5035163245,                  -0.5057640317,                            0.5,                            0.5,                   0.4992337962,                    0.499515408,                   0.4992337962,                   0.4129999807,                   0.4214085474
        0.49875,                            1.0,                  -0.4930509303,                  -0.5036076535,                  -0.5057640317,                            0.5,                            0.5,                   0.4983937027,                   0.4993603313,                   0.4983937027,                    0.407437484,                   0.4162670682
            0.5,                            1.0,                            nan,                            nan,                  -0.5057640317,                            0.5,                            0.5,                   0.4983851304,                   0.4993587489,                   0.4983851304,                   0.4073807238,                   0.4162146041
        0.50125,                            1.0,                  -0.4872449043,                  -0.5036095179,                  -0.5057640317,                            0.5,                            0.5,                   0.4983718666,                   0.4993571665,                   0.4983718666,                   0.4073202581,                   0.4161587801
        0.62375,                            1.0,                  -0.4862734066,                  -0.5037009048,                  -0.5057640317,                            0.5,                            0.5,                   0.4970720207,                   0.4992020898,                   0.4970720207,                   0.4013946186,                   0.4106880269
          0.625,                            1.0,                            nan,                            nan,                  -0.5057640317,                            0.5,                            0.5,                    0.497058757,                   0.4992005074,                    0.497058757,                   0.4013341529,                   0.4106322029
        0.62625,                            1.0,                  -0.4042222938,                  -0.5037027704,                  -0.5057640317,                            0.5,                            0.5,                   0.4969918481,                    0.499198925,                   0.4969918481,                   0.4012697397,                   0.4105727993
        0.74875,                            1.0,                  -0.4033455955,                  -0.5037942152,                  -0.5057640317,                            0.5,                            0.5,                   0.4904347822,                   0.4990438484,                   0.4904347822,                   0.3949572499,                   0.4047512396
           0.75,                            1.0,                            nan,                            nan,                  -0.5057640317,                            0.5,                            0.5,                   0.4903678734,                   0.4990422659,                   0.4903678734,                   0.3948928367,                   0.4046918359
        0.75125,                            1.0,                   -0.648968039,                  -0.5037960821,                  -0.5057640317,                            0.5,                            0.5,                   0.4904479027,                   0.4990406835,                   0.4904479027,                   0.3948242184,                   0.4046286185
        0.87375,                            1.0,                  -0.6332165949,                  -0.5038875849,                  -0.5057640317,                            0.5,                            0.5,                   0.4982907798,                   0.4988856069,                   0.4982907798,                   0.3880996229,                   0.3984333071
          0.875,                            1.0,                            nan,                            nan,                  -0.5057640317,                            0.5,                            0.5,                   0.4983708092,                   0.4988840244,                   0.4983708092,                   0.3880310046,                   0.3983700896
        0.87625,                            1.0,                    1.681266485,                  -0.5038894529,                  -0.5057640317,                            0.5,                            0.5,                   0.4969885795,                    0.498882442,                   0.4969885795,                   0.3879579066,                   0.3983028089
        0.99875,                            1.0,                     2.40708377,                  -0.5039810138,                  -0.5057640317,                            0.5,                            0.5,                   0.3615300734,                   0.4987273654,                   0.3615300734,                   0.3807943017,                    0.391709295
            1.0,                  0.03333333333,                            nan,                            nan,                  -0.5057640317,                            0.5,                            0.5,                   0.3601478438,                   0.4987257829,                   0.3601478438,                   0.3807212037,                   0.3916420142
        1.00125,                  0.03333333333,                 -0.02098588426,                  0.03875157969,                   0.4592873766,                   0.4699309501,                   0.4819818706,                   0.3566670483,                   0.4936767303,                   0.3566670483,                   0.3770137305,                   0.3876770675
        1.12375,                  0.03333333333,                  -0.4813767908,                   -16.92345028,                  -0.2945268424,                  0.05266814506,                   0.0525733476,                  0.01554909489,                -0.001130428656,                  0.01554909489,                  0.01368135986,               -0.0008877089796
          1.125,                  0.03333333333,                            nan,                            nan,                  -0.2960761457,                   0.0517440406,                  0.05166277098,                  0.01206829944,                -0.006179481299,                  0.01206829944,                 0.009973886686,                -0.004852655679
        1.12625,                  0.03333333333,                   -1.041979402,                    3.220675778,                  -0.2976035611,                   0.0508378436,                  0.05076937833,                  0.01204130921,                 -0.00597452235,                  0.01204130921,                 0.009890030924,                -0.004691704434
        1.24875,                  0.03333333333,                   -1.335295873,                   -1.363573061,                  -0.4000137926,                  0.01005586031,                  0.01007400344,                 0.009396266725,                  0.01411145465,                 0.009396266725,                 0.001672166294,                  0.01108151756
           1.25,                  0.03333333333,                            nan,                            nan,                  -0.4007931386,                 0.009898851974,                 0.009916211335,                 0.009369276495,                   0.0143164136,                 0.009369276495,                 0.001588310533,                  0.01124246881
        1.25125,                  0.03333333333,                 -0.05022543777,                  0.05045303516,                  -0.4015685391,                 0.009744408869,                 0.009761004565,                  0.00927900193,                   0.0141680066,                  0.00927900193,                 0.001575447568,                  0.01112592698
        1.37375,                  0.03333333333,                   -1.078564618,                   -1.901725739,                  -0.4609445848,                 0.002183453219,                 0.002180619982,                0.0004320945876,               -0.0003758790874,                0.0004320945876,                0.0003148770364,                -0.000295172313
          1.375,                  0.03333333333,                            nan,                            nan,                  -0.4614066161,                 0.002151181306,                 0.002148378695,                0.0003418200229,               -0.0005242860843,                0.0003418200229,                0.0003020140718,               -0.0004117141425
        1.37625,                  0.03333333333,                   -1.662829879,                    1.704899356,                   -0.461866254,                 0.002119399356,                 0.002116628002,                0.0003425441595,               -0.0005126641485,                0.0003425441595,                 0.000299623157,               -0.0004025876075
        1.49875,                  0.03333333333,                   -1.377459515,                   -1.395594662,                  -0.4974697226,                0.0005054642732,                0.0005052376405,                0.0004135095494,                0.0006262855544,                0.0004135095494,                6.531349953e-05,                0.0004918128246
            1.5,                  0.03333333333,                            nan,                            nan,                  -0.4977562768,                0.0004982345214,                0.0004980185115,                 0.000414233686,                0.0006379074902,                 0.000414233686,                6.292258466e-05,                0.0005009393596
        1.50125,                  0.03333333333,                 -0.05936991655,                   0.0470910698,                  -0.4980416228,                0.0004911100519,                0.0004909044048,                0.0004102531609,                0.0006312920603,                0.0004102531609,                6.243134637e-05,                  0.00049574436
        1.62375,                  0.03333333333,                   -1.208067242,                   -1.746657264,                  -0.5213277843,                0.0001216925186,                0.0001217767015,                2.016170547e-05,               -1.702006404e-05,                2.016170547e-05,                1.428999413e-05,               -1.336560569e-05
          1.625,                  0.03333333333,                            nan,                            nan,                  -0.5215276394,                0.0001199899204,                0.0001200736282,                1.618118042e-05,               -2.363549388e-05,                1.618118042e-05,                1.379875584e-05,               -1.856060534e-05
        1.62625,                  0.03333333333,                   -1.699291256,                    1.798028749,                  -0.5217268954,                0.0001183114534,                0.0001183946679,                1.621663929e-05,               -2.309939807e-05,                1.621663929e-05,                1.369203787e-05,                -1.81396172e-05
        1.74875,                  0.03333333333,                   -1.399418059,                   -1.410876913,                  -0.5388665125,                3.009067271e-05,                 3.01115731e-05,                1.969160907e-05,                2.943799096e-05,                1.969160907e-05,                3.233677116e-06,                2.311722086e-05
           1.75,                  0.03333333333,                            nan,                            nan,                  -0.5390212839,                2.967633532e-05,                2.969680103e-05,                1.972706794e-05,                2.997408677e-05,                1.972706794e-05,                3.126959149e-06,                2.353820901e-05
        1.75125,                  0.03333333333,                 -0.08185337165,                  0.02893261766,                  -0.5391757165,                2.926775933e-05,                2.928779625e-05,                1.953991821e-05,                2.966605288e-05,                1.953991821e-05,                 3.10292624e-06,                2.329631453e-05
        1.87375,                  0.03333333333,                   -1.333680176,                   -1.646591608,                  -0.5528733114,                7.586500225e-06,                7.586293485e-06,                1.199244178e-06,               -5.212686384e-07,                1.199244178e-06,                7.477011537e-07,               -4.093445867e-07
          1.875,                  0.03333333333,                            nan,                            nan,                  -0.5530001017,                 7.48329327e-06,                7.483028209e-06,                1.012094443e-06,               -8.293025314e-07,                1.012094443e-06,                7.236682447e-07,               -6.512390674e-07
        1.87625,                  0.03333333333,                   -1.414901088,                    2.649049363,                  -0.5531266566,                7.381501172e-06,                7.381179463e-06,                 1.01345615e-06,               -8.031674965e-07,                 1.01345615e-06,                7.182652901e-07,               -6.307156093e-07
        1.99875,                  0.03333333333,                   -1.250271136,                   -1.210210785,                  -0.5644717331,                1.941279448e-06,                1.939885407e-06,                1.146903393e-06,                1.758065927e-06,                1.146903393e-06,                 1.88775743e-07,                1.380583287e-06
            2.0,                  0.03333333333,                            nan,                            nan,                  -0.5645774249,                1.915120233e-06,                1.913735736e-06,                  1.1482651e-06,                1.784200962e-06,                  1.1482651e-06,                1.833727884e-07,                1.401106745e-06


==> data/void/max_d_10.csv <==
              x,          diffusion_coefficient,                 alpha_saaf_tau,                      alpha_wls,              alpha_sn_analytic,                       analytic,                    sn_analytic,                           saaf,                             ls,                  CFEM saaf_tau,               CFEM sn_analytic,                       CFEM wls
            0.0,                           10.0,                            nan,                            nan,                  -0.5057640317,                            0.5,                            0.5,                   0.4998926073,                   0.4999917149,                   0.4998926073,                    0.386603899,                   0.3979477147
        0.00125,                           10.0,                  -0.4907990417,                  -0.4804498732,                  -0.5057640317,                            0.5,                            0.5,                   0.4998916606,                   0.4999901325,                   0.4998916606,                   0.3865967073,                   0.3979399826
        0.12375,                           10.0,                  -0.4907384534,                   -0.480533959,                  -0.5057640317,                            0.5,                            0.5,                   0.4997988843,                   0.4998350558,                   0.4997988843,                   0.3858919215,                   0.3971822328
          0.125,                           10.0,                            nan,                            nan,                  -0.5057640317,                            0.5,                            0.5,                   0.4997979376,                   0.4998334734,                   0.4997979376,                   0.3858847298,                   0.3971745007
        0.12625,                           10.0,                  -0.4760440286,                  -0.4805356755,                  -0.5057640317,                            0.5,                            0.5,                   0.4997960589,                    0.499831891,                   0.4997960589,                   0.3858774925,                   0.3971667262
        0.24875,                           10.0,                  -0.4759291534,                  -0.4806198145,                  -0.5057640317,                            0.5,                            0.5,                   0.4996119462,                   0.4996768143,                   0.4996119462,                   0.3851682369,                     0.39640483
           0.25,                           10.0,                            nan,                            nan,                  -0.5057640317,                            0.5,                            0.5,                   0.4996100675,                   0.4996752319,                   0.4996100675,                   0.3851609996,                   0.3963970556
        0.25125,                           10.0,                   -0.447565689,                  -0.4806215322,                  -0.5057640317,                            0.5,                            0.5,                   0.4996063905,                   0.4996736495,                   0.4996063905,                   0.3851537164,                   0.3963892385
        0.37375,                           10.0,                  -0.4473255767,                  -0.4807057245,                  -0.5057640317,                            0.5,                            0.5,                   0.4992460456,                   0.4995185728,                   0.4992460456,                   0.3844399626,                   0.3956231696
          0.375,                           10.0,                            nan,                            nan,                  -0.5057640317,                            0.5,                            0.5,                   0.4992423686,                   0.4995169904,                   0.4992423686,                   0.3844326794,                   0.3956153525
        0.37625,                           10.0,                  -0.3697537945,                  -0.4807074432,                  -0.5057640317,                            0.5,                            0.5,                   0.4992337962,                    0.499515408,                   0.4992337962,                     0.38442535,                   0.3956074926
        0.49875,                           10.0,                  -0.3692107799,                  -0.4807916889,                  -0.5057640317,                            0.5,                            0.5,                   0.4983937027,                   0.4993603313,                   0.4983937027,                   0.3837070696,                   0.3948372243
            0.5,                           10.0,                            nan,                            nan,                  -0.5057640317,                            0.5,                            0.5,                   0.4983851304,                   0.4993587489,                   0.4983851304,                   0.3836997402,                   0.3948293645
        0.50125,                           10.0,                  -0.2956231632,                  -0.4807934087,                  -0.5057640317,                            0.5,                            0.5,                   0.4983718666,                   0.4993571665,                   0.4983718666,                   0.3836923643,                   0.3948214614
        0.62375,                           10.0,                  -0.2941505737,                  -0.4808777078,                  -0.5057640317,                            0.5,                            0.5,                   0.4970720207,                   0.4992020898,                   0.4970720207,                   0.3829695284,                   0.3940469671
          0.625,                           10.0,                            nan,                            nan,                  -0.5057640317,                            0.5,                            0.5,                    0.497058757,                   0.4992005074,                    0.497058757,                   0.3829621525,                   0.3940390641
        0.62625,                           10.0,                   0.5650966612,                  -0.4808794288,                  -0.5057640317,                            0.5,                            0.5,                   0.4969918481,                    0.499198925,                   0.4969918481,                   0.3829547299,                   0.3940311177
        0.74875,                           10.0,                   0.5789330608,                  -0.4809637813,                  -0.5057640317,                            0.5,                            0.5,                   0.4904347822,                   0.4990438484,                   0.4904347822,                   0.3822273097,                   0.3932523705
           0.75,                           10.0,                            nan,                            nan,                  -0.5057640317,                            0.5,                            0.5,                   0.4903678734,                   0.4990422659,                   0.4903678734,                    0.382219887,                   0.3932444241
        0.75125,                           10.0,                   -1.823835695,                  -0.4809655033,                  -0.5057640317,                            0.5,                            0.5,                   0.4904479027,                   0.4990406835,                   0.4904479027,                   0.3822124173,                    0.393236434
        0.87375,                           10.0,                   -1.789592352,                  -0.4810499093,                  -0.5057640317,                            0.5,                            0.5,                   0.4982907798,                   0.4988856069,                   0.4982907798,                   0.3814803838,                   0.3924534068
          0.875,                           10.0,                            nan,                            nan,                  -0.5057640317,                            0.5,                            0.5,                   0.4983708092,                   0.4988840244,                   0.4983708092,                    0.381472914,                   0.3924454167
        0.87625,                           10.0,                    21.70597916,                  -0.4810516325,                  -0.5057640317,                            0.5,                            0.5,                   0.4969885795,                    0.498882442,                   0.4969885795,                   0.3814653969,                   0.3924373827
        0.99875,                           10.0,                    29.93467895,                  -0.4811360921,                  -0.5057640317,                            0.5,                            0.5,                   0.3615300734,                   0.4987273654,                   0.3615300734,                   0.3807287208,                   0.3916500482
            1.0,                  0.03333333333,                            nan,                            nan,                  -0.5057640317,                            0.5,                            0.5,                   0.3601478438,                   0.4987257829,                   0.3601478438,                   0.3807212037,                   0.3916420142
        1.00125,                  0.03333333333,                 -0.02098588426,                  0.03875157969,                   0.4592873766,                   0.4699309501,                   0.4819818706,                   0.3566670483,                   0.4936767303,                   0.3566670483,                   0.3770137305,                   0.3876770675
        1.12375,                  0.03333333333,                  -0.4813767908,                   -16.92345028,                  -0.2945268424,                  0.05266814506,                   0.0525733476,                  0.01554909489,                -0.001130428656,                  0.01554909489,                  0.01368135986,               -0.0008877089796
          1.125,                  0.03333333333,                            nan,                            nan,                  -0.2960761457,                   0.0517440406,                  0.05166277098,                  0.01206829944,                -0.006179481299,                  0.01206829944,                 0.009973886686,                -0.004852655679
        1.12625,                  0.03333333333,                   -1.041979402,                    3.220675778,                  -0.2976035611,                   0.0508378436,                  0.05076937833,                  0.01204130921,                 -0.00597452235,                  0.01204130921,                 0.009890030924,                -0.004691704434
        1.24875,                  0.03333333333,                   -1.335295873,                   -1.363573061,                  -0.4000137926,                  0.01005586031,                  0.01007400344,                 0.009396266725,                  0.01411145465,                 0.009396266725,                 0.001672166294,                  0.01108151756
           1.25,                  0.03333333333,                            nan,                            nan,                  -0.4007931386,                 0.009898851974,                 0.009916211335,                 0.009369276495,                   0.0143164136,                 0.009369276495,                 0.001588310533,                  0.01124246881
        1.25125,                  0.03333333333,                 -0.05022543777,                  0.05045303516,                  -0.4015685391,                 0.009744408869,                 0.009761004565,                  0.00927900193,                   0.0141680066,                  0.00927900193,                 0.001575447568,                  0.01112592698
        1.37375,                  0.03333333333,                   -1.078564618,                   -1.901725739,                  -0.4609445848,                 0.002183453219,                 0.002180619982,                0.0004320945876,               -0.0003758790874,                0.0004320945876,                0.0003148770364,                -0.000295172313
          1.375,                  0.03333333333,                            nan,                            nan,                  -0.4614066161,                 0.002151181306,                 0.002148378695,                0.0003418200229,               -0.0005242860843,                0.0003418200229,                0.0003020140718,               -0.0004117141425
        1.37625,                  0.03333333333,                   -1.662829879,                    1.704899356,                   -0.461866254,                 0.002119399356,                 0.002116628002,                0.0003425441595,               -0.0005126641485,                0.0003425441595,                 0.000299623157,               -0.0004025876075
        1.49875,                  0.03333333333,                   -1.377459515,                   -1.395594662,                  -0.4974697226,                0.0005054642732,                0.0005052376405,                0.0004135095494,                0.0006262855544,                0.0004135095494,                6.531349953e-05,                0.0004918128246
            1.5,                  0.03333333333,                            nan,                            nan,                  -0.4977562768,                0.0004982345214,                0.0004980185115,                 0.000414233686,                0.0006379074902,                 0.000414233686,                6.292258466e-05,                0.0005009393596
        1.50125,                  0.03333333333,                 -0.05936991655,                   0.0470910698,                  -0.4980416228,                0.0004911100519,                0.0004909044048,                0.0004102531609,                0.0006312920603,                0.0004102531609,                6.243134637e-05,                  0.00049574436
        1.62375,                  0.03333333333,                   -1.208067242,                   -1.746657264,                  -0.5213277843,                0.0001216925186,                0.0001217767015,                2.016170547e-05,               -1.702006404e-05,                2.016170547e-05,                1.428999413e-05,               -1.336560569e-05
          1.625,                  0.03333333333,                            nan,                            nan,                  -0.5215276394,                0.0001199899204,                0.0001200736282,                1.618118042e-05,               -2.363549388e-05,                1.618118042e-05,                1.379875584e-05,               -1.856060534e-05
        1.62625,                  0.03333333333,                   -1.699291256,                    1.798028749,                  -0.5217268954,                0.0001183114534,                0.0001183946679,                1.621663929e-05,               -2.309939807e-05,                1.621663929e-05,                1.369203787e-05,                -1.81396172e-05
        1.74875,                  0.03333333333,                   -1.399418059,                   -1.410876913,                  -0.5388665125,                3.009067271e-05,                 3.01115731e-05,                1.969160907e-05,                2.943799096e-05,                1.969160907e-05,                3.233677116e-06,                2.311722086e-05
           1.75,                  0.03333333333,                            nan,                            nan,                  -0.5390212839,                2.967633532e-05,                2.969680103e-05,                1.972706794e-05,                2.997408677e-05,                1.972706794e-05,                3.126959149e-06,                2.353820901e-05
        1.75125,                  0.03333333333,                 -0.08185337165,                  0.02893261766,                  -0.5391757165,                2.926775933e-05,                2.928779625e-05,                1.953991821e-05,                2.966605288e-05,                1.953991821e-05,                 3.10292624e-06,                2.329631453e-05
        1.87375,                  0.03333333333,                   -1.333680176,                   -1.646591608,                  -0.5528733114,                7.586500225e-06,                7.586293485e-06,                1.199244178e-06,               -5.212686384e-07,                1.199244178e-06,                7.477011537e-07,               -4.093445867e-07
          1.875,                  0.03333333333,                            nan,                            nan,                  -0.5530001017,                 7.48329327e-06,                7.483028209e-06,                1.012094443e-06,               -8.293025314e-07,                1.012094443e-06,                7.236682447e-07,               -6.512390674e-07
        1.87625,                  0.03333333333,                   -1.414901088,                    2.649049363,                  -0.5531266566,                7.381501172e-06,                7.381179463e-06,                 1.01345615e-06,               -8.031674965e-07,                 1.01345615e-06,                7.182652901e-07,               -6.307156093e-07
        1.99875,                  0.03333333333,                   -1.250271136,                   -1.210210785,                  -0.5644717331,                1.941279448e-06,                1.939885407e-06,                1.146903393e-06,                1.758065927e-06,                1.146903393e-06,                 1.88775743e-07,                1.380583287e-06
            2.0,                  0.03333333333,                            nan,                            nan,                  -0.5645774249,                1.915120233e-06,                1.913735736e-06,                  1.1482651e-06,                1.784200962e-06,                  1.1482651e-06,                1.833727884e-07,                1.401106745e-06


==> data/void/max_d_100.csv <==
              x,          diffusion_coefficient,                 alpha_saaf_tau,                      alpha_wls,              alpha_sn_analytic,                       analytic,                    sn_analytic,                           saaf,                             ls,                  CFEM saaf_tau,               CFEM sn_analytic,                       CFEM wls
            0.0,                          100.0,                            nan,                            nan,                  -0.5057640317,                            0.5,                            0.5,                   0.4998926073,                   0.4999917149,                   0.4998926073,                   0.3813229499,                   0.3931794779
        0.00125,                          100.0,                  -0.3544451266,                  -0.2525776236,                  -0.5057640317,                            0.5,                            0.5,                   0.4998916606,                   0.4999901325,                   0.4998916606,                   0.3813221994,                   0.3931775579
        0.12375,                          100.0,                  -0.3543592273,                  -0.2525910107,                  -0.5057640317,                            0.5,                            0.5,                   0.4997988843,                   0.4998350558,                   0.4997988843,                   0.3812486485,                   0.3929894037
          0.125,                          100.0,                            nan,                            nan,                  -0.5057640317,                            0.5,                            0.5,                   0.4997979376,                   0.4998334734,                   0.4997979376,                    0.381247898,                   0.3929874838
        0.12625,                          100.0,                   -0.205400732,                   -0.252591284,                  -0.5057640317,                            0.5,                            0.5,                   0.4997960589,                    0.499831891,                   0.4997960589,                    0.381247147,                   0.3929855633
        0.24875,                          100.0,                  -0.2051861217,                  -0.2526046795,                  -0.5057640317,                            0.5,                            0.5,                   0.4996119462,                   0.4996768143,                   0.4996119462,                   0.3811735496,                   0.3927973562
           0.25,                          100.0,                            nan,                            nan,                  -0.5057640317,                            0.5,                            0.5,                   0.4996100675,                   0.4996752319,                   0.4996100675,                   0.3811727986,                   0.3927954357
        0.25125,                          100.0,                  0.08233791343,                   -0.252604953,                  -0.5057640317,                            0.5,                            0.5,                   0.4996063905,                   0.4996736495,                   0.4996063905,                   0.3811720471,                   0.3927935147
        0.37375,                          100.0,                  0.08296049866,                   -0.252618357,                  -0.5057640317,                            0.5,                            0.5,                   0.4992460456,                   0.4995185728,                   0.4992460456,                   0.3810984031,                   0.3926052548
          0.375,                          100.0,                            nan,                            nan,                  -0.5057640317,                            0.5,                            0.5,                   0.4992423686,                   0.4995169904,                   0.4992423686,                   0.3810976517,                   0.3926033338
        0.37625,                          100.0,                   0.8665637698,                  -0.2526186307,                  -0.5057640317,                            0.5,                            0.5,                   0.4992337962,                    0.499515408,                   0.4992337962,                   0.3810968997,                   0.3926014122
        0.49875,                          100.0,                   0.8691907237,                  -0.2526320432,                  -0.5057640317,                            0.5,                            0.5,                   0.4983937027,                   0.4993603313,                   0.4983937027,                   0.3810232092,                   0.3924130994
            0.5,                          100.0,                            nan,                            nan,                  -0.5057640317,                            0.5,                            0.5,                   0.4983851304,                   0.4993587489,                   0.4983851304,                   0.3810224572,                   0.3924111778
        0.50125,                          100.0,                    1.620594248,                   -0.252632317,                  -0.5057640317,                            0.5,                            0.5,                   0.4983718666,                   0.4993571665,                   0.4983718666,                   0.3810217048,                   0.3924092557
        0.62375,                          100.0,                    1.627077756,                   -0.252645738,                  -0.5057640317,                            0.5,                            0.5,                   0.4970720207,                   0.4992020898,                   0.4970720207,                   0.3809479677,                     0.39222089
          0.625,                          100.0,                            nan,                            nan,                  -0.5057640317,                            0.5,                            0.5,                    0.497058757,                   0.4992005074,                    0.497058757,                   0.3809472152,                   0.3922189679
        0.62625,                          100.0,                    10.25828621,                   -0.252646012,                  -0.5057640317,                            0.5,                            0.5,                   0.4969918481,                    0.499198925,                   0.4969918481,                   0.3809464623,                   0.3922170453
        0.74875,                          100.0,                    10.40171962,                  -0.2526594416,                  -0.5057640317,                            0.5,                            0.5,                   0.4904347822,                   0.4990438484,                   0.4904347822,                   0.3808726786,                   0.3920286267
           0.75,                          100.0,                            nan,                            nan,                  -0.5057640317,                            0.5,                            0.5,                   0.4903678734,                   0.4990422659,                   0.4903678734,                   0.3808719257,                   0.3920267041
        0.75125,                          100.0,                   -13.57251225,                  -0.2526597157,                  -0.5057640317,                            0.5,                            0.5,                   0.4904479027,                   0.4990406835,                   0.4904479027,                   0.3808711723,                   0.3920247809
        0.87375,                          100.0,                   -13.35334992,                  -0.2526731538,                  -0.5057640317,                            0.5,                            0.5,                   0.4982907798,                   0.4988856069,                   0.4982907798,                   0.3807973419,                   0.3918363093
          0.875,                          100.0,                            nan,                            nan,                  -0.5057640317,                            0.5,                            0.5,                   0.4983708092,                   0.4988840244,                   0.4983708092,                   0.3807965885,                   0.3918343862
        0.87625,                          100.0,                    221.9531059,                  -0.2526734281,                  -0.5057640317,                            0.5,                            0.5,                   0.4969885795,                    0.498882442,                   0.4969885795,                   0.3807958346,                   0.3918324624
        0.99875,                          100.0,                    305.2106308,                  -0.2526868747,                  -0.5057640317,                            0.5,                            0.5,                   0.3615300734,                   0.4987273654,                   0.3615300734,                   0.3807219575,                   0.3916439379
            1.0,                  0.03333333333,                            nan,                            nan,                  -0.5057640317,                            0.5,                            0.5,                   0.3601478438,                   0.4987257829,                   0.3601478438,                   0.3807212037,                   0.3916420142
        1.00125,                  0.03333333333,                 -0.02098588426,                  0.03875157969,                   0.4592873766,                   0.4699309501,                   0.4819818706,                   0.3566670483,                   0.4936767303,                   0.3566670483,                   0.3770137305,                   0.3876770675
        1.12375,                  0.03333333333,                  -0.4813767908,                   -16.92345028,                  -0.2945268424,                  0.05266814506,                   0.0525733476,                  0.01554909489,                -0.001130428656,                  0.01554909489,                  0.01368135986,               -0.0008877089796
          1.125,                  0.03333333333,                            nan,                            nan,                  -0.2960761457,                   0.0517440406,                  0.05166277098,                  0.01206829944,                -0.006179481299,                  0.01206829944,                 0.009973886686,                -0.004852655679
        1.12625,                  0.03333333333,                   -1.041979402,                    3.220675778,                  -0.2976035611,                   0.0508378436,                  0.05076937833,                  0.01204130921,                 -0.00597452235,                  0.01204130921,                 0.009890030924,                -0.004691704434
        1.24875,                  0.03333333333,                   -1.335295873,                   -1.363573061,                  -0.4000137926,                  0.01005586031,                  0.01007400344,                 0.009396266725,                  0.01411145465,                 0.009396266725,                 0.001672166294,                  0.01108151756
           1.25,                  0.03333333333,                            nan,                            nan,                  -0.4007931386,                 0.009898851974,                 0.009916211335,                 0.009369276495,                   0.0143164136,                 0.009369276495,                 0.001588310533,                  0.01124246881
        1.25125,                  0.03333333333,                 -0.05022543777,                  0.05045303516,                  -0.4015685391,                 0.009744408869,                 0.009761004565,                  0.00927900193,                   0.0141680066,                  0.00927900193,                 0.001575447568,                  0.01112592698
        1.37375,                  0.03333333333,                   -1.078564618,                   -1.901725739,                  -0.4609445848,                 0.002183453219,                 0.002180619982,                0.0004320945876,               -0.0003758790874,                0.0004320945876,                0.0003148770364,                -0.000295172313
          1.375,                  0.03333333333,                            nan,                            nan,                  -0.4614066161,                 0.002151181306,                 0.002148378695,                0.0003418200229,               -0.0005242860843,                0.0003418200229,                0.0003020140718,               -0.0004117141425
        1.37625,                  0.03333333333,                   -1.662829879,                    1.704899356,                   -0.461866254,                 0.002119399356,                 0.002116628002,                0.0003425441595,               -0.0005126641485,                0.0003425441595,                 0.000299623157,               -0.0004025876075
        1.49875,                  0.03333333333,                   -1.377459515,                   -1.395594662,                  -0.4974697226,                0.0005054642732,                0.0005052376405,                0.0004135095494,                0.0006262855544,                0.0004135095494,                6.531349953e-05,                0.0004918128246
            1.5,                  0.03333333333,                            nan,                            nan,                  -0.4977562768,                0.0004982345214,                0.0004980185115,                 0.000414233686,                0.0006379074902,                 0.000414233686,                6.292258466e-05,                0.0005009393596
        1.50125,                  0.03333333333,                 -0.05936991655,                   0.0470910698,                  -0.4980416228,                0.0004911100519,                0.0004909044048,                0.0004102531609,                0.0006312920603,                0.0004102531609,                6.243134637e-05,                  0.00049574436
        1.62375,                  0.03333333333,                   -1.208067242,                   -1.746657264,                  -0.5213277843,                0.0001216925186,                0.0001217767015,                2.016170547e-05,               -1.702006404e-05,                2.016170547e-05,                1.428999413e-05,               -1.336560569e-05
          1.625,                  0.03333333333,                            nan,                            nan,                  -0.5215276394,                0.0001199899204,                0.0001200736282,                1.618118042e-05,               -2.363549388e-05,                1.618118042e-05,                1.379875584e-05,               -1.856060534e-05
        1.62625,                  0.03333333333,                   -1.699291256,                    1.798028749,                  -0.5217268954,                0.0001183114534,                0.0001183946679,                1.621663929e-05,               -2.309939807e-05,                1.621663929e-05,                1.369203787e-05,                -1.81396172e-05
        1.74875,                  0.03333333333,                   -1.399418059,                   -1.410876913,                  -0.5388665125,                3.009067271e-05,                 3.01115731e-05,                1.969160907e-05,                2.943799096e-05,                1.969160907e-05,                3.233677116e-06,                2.311722086e-05
           1.75,                  0.03333333333,                            nan,                            nan,                  -0.5390212839,                2.967633532e-05,                2.969680103e-05,                1.972706794e-05,                2.997408677e-05,                1.972706794e-05,                3.126959149e-06,                2.353820901e-05
        1.75125,                  0.03333333333,                 -0.08185337165,                  0.02893261766,                  -0.5391757165,                2.926775933e-05,                2.928779625e-05,                1.953991821e-05,                2.966605288e-05,                1.953991821e-05,                 3.10292624e-06,                2.329631453e-05
        1.87375,                  0.03333333333,                   -1.333680176,                   -1.646591608,                  -0.5528733114,                7.586500225e-06,                7.586293485e-06,                1.199244178e-06,               -5.212686384e-07,                1.199244178e-06,                7.477011537e-07,               -4.093445867e-07
          1.875,                  0.03333333333,                            nan,                            nan,                  -0.5530001017,                 7.48329327e-06,                7.483028209e-06,                1.012094443e-06,               -8.293025314e-07,                1.012094443e-06,                7.236682447e-07,               -6.512390674e-07
        1.87625,                  0.03333333333,                   -1.414901088,                    2.649049363,                  -0.5531266566,                7.381501172e-06,                7.381179463e-06,                 1.01345615e-06,               -8.031674965e-07,                 1.01345615e-06,                7.182652901e-07,               -6.307156093e-07
        1.99875,                  0.03333333333,                   -1.250271136,                   -1.210210785,                  -0.5644717331,                1.941279448e-06,                1.939885407e-06,                1.146903393e-06,                1.758065927e-06,                1.146903393e-06,                 1.88775743e-07,                1.380583287e-06
            2.0,                  0.03333333333,                            nan,                            nan,                  -0.5645774249,                1.915120233e-06,                1.913735736e-06,                  1.1482651e-06,                1.784200962e-06,                  1.1482651e-06,                1.833727884e-07,                1.401106745e-06

